Comment on Transverse Charge Density and the Radius of the Proton

The charge radius of the proton is typically determined from electron-proton scattering by extracting the proton's electric form factor and then making use of the derivative of that form factor at zero four-momentum transfer. Unfortunately, experimentally, one cannot measure to zero four-momentum transfer and thus extrapolation is often required. In the work of Alexander Gramolin and Rebecca Russell, they present a novel method that does not use the slope and found a radius of the proton that contradicts many other recent results. Our analysis of their paper discusses some issues with this method and we show that by simply changing the binning of the data and/or including an additional set of data the results change dramatically.

==> supplementary material/A1_CS.dat <==
# Energy [MeV], Spec, Angle [Deg] , Q^2Avg [GeV^2] csexp/csdip delta_csexp/csdip csexp/csdip(mincut) csexp/csdip(maxcut) coulomb_correction systematic_scale Norms, S*D, P, P*D, P+D, IP, FW, DDIP
180.0 A 35.50 0.011280 0.9893320 0.0030664 0.9895723 0.9889697 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011272 0.9929241 0.0030490 0.9924173 0.9935502 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011286 0.9914186 0.0030605 0.9910825 0.9912710 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011268 0.9923316 0.0030216 0.9921481 0.9922441 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011286 0.9977134 0.0037934 0.9977985 0.9976600 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011285 0.9903783 0.0037347 0.9902224 0.9907604 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011281 0.9878982 0.0037470 0.9878553 0.9877593 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011281 0.9922938 0.0038018 0.9916488 0.9927401 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011269 0.9889109 0.0037623 0.9895481 0.9883073 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011272 0.9944826 0.0042323 0.9940700 0.9940116 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011283 0.9892286 0.0042132 0.9881621 0.9897163 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012838 0.9992484 0.0036097 0.9990310 0.9989764 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012836 0.9895783 0.0034994 0.9888999 0.9899262 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012840 0.9907150 0.0034394 0.9901261 0.9909422 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012840 0.9889780 0.0034447 0.9888747 0.9888853 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012838 0.9985102 0.0035439 0.9986247 0.9986058 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012838 0.9982923 0.0035518 0.9980339 0.9982997 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014480 0.9915431 0.0030991 0.9920536 0.9914268 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014480 0.9915593 0.0030968 0.9915994 0.9920060 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014481 0.9934510 0.0031013 0.9927428 0.9933289 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014480 0.9925720 0.0031105 0.9923673 0.9924822 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016192 0.9920336 0.0031164 0.9925867 0.9918563 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016192 0.9892777 0.0031064 0.9892100 0.9888725 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016197 0.9851943 0.0062348 0.9861710 0.9845479 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016193 0.9924661 0.0030459 0.9920435 0.9924956 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016193 0.9930580 0.0035155 0.9931484 0.9929742 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 45.51 0.017978 0.9872895 0.0056279 0.9889306 0.9873251 1.0064 1.00121 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 45.51 0.017979 0.9823356 0.0032656 0.9834158 0.9822503 1.0064 1.00121 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 45.51 0.017975 0.9923164 0.0028711 0.9928368 0.9926816 1.0064 1.00121 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019801 0.9893592 0.0052177 0.9898437 0.9887432 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9856027 0.0031195 0.9856897 0.9855829 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9829018 0.0053572 0.9827002 0.9819521 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9868015 0.0036044 0.9876584 0.9864636 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9867780 0.0032857 0.9879283 0.9860874 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021699 0.9866159 0.0038908 0.9878650 0.9860011 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021694 0.9838853 0.0023205 0.9844623 0.9837092 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021701 0.9963605 0.0053622 0.9963155 0.9961420 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021700 0.9815812 0.0029746 0.9822522 0.9811319 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021694 0.9856447 0.0031877 0.9862516 0.9848965 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023627 0.9814401 0.0031597 0.9818330 0.9810720 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023633 0.9811391 0.0037584 0.9826541 0.9811409 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023634 0.9861560 0.0027930 0.9863507 0.9852550 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023635 0.9864848 0.0028045 0.9866577 0.9864156 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025600 0.9779260 0.0048369 0.9785839 0.9768714 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025593 0.9777660 0.0028666 0.9779870 0.9773152 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025599 0.9781317 0.0034338 0.9789682 0.9769121 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025601 0.9848629 0.0049748 0.9850598 0.9838359 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025599 0.9811348 0.0022387 0.9823011 0.9805004 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027608 0.9817723 0.0046676 0.9822562 0.9823378 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027603 0.9813739 0.0023564 0.9821887 0.9812160 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027603 0.9804233 0.0024503 0.9811369 0.9800531 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027609 0.9776113 0.0024038 0.9779923 0.9773511 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 60.50 0.029635 0.9777232 0.0021143 0.9783196 0.9772355 1.0077 1.00161 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 63.00 0.031691 0.9805227 0.0020491 0.9799669 0.9805544 1.0079 1.00168 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 65.49 0.033759 0.9802102 0.0021412 0.9796486 0.9797754 1.0080 1.00175 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 65.49 0.033758 0.9757655 0.0021386 0.9755903 0.9754925 1.0080 1.00175 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 68.01 0.035870 0.9847440 0.0021164 0.9842995 0.9840105 1.0082 1.00181 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 68.01 0.035869 0.9843820 0.0021266 0.9842352 0.9840084 1.0082 1.00181 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 70.50 0.037961 0.9809145 0.0020766 0.9807662 0.9805152 1.0084 1.00188 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 70.50 0.037962 0.9783352 0.0020741 0.9786649 0.9773339 1.0084 1.00188 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 72.99 0.040052 0.9784908 0.0018604 0.9788405 0.9785002 1.0085 1.00195 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 75.50 0.042157 0.9822459 0.0021422 0.9825142 0.9818334 1.0087 1.00201 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 75.50 0.042158 0.9805318 0.0021472 0.9806612 0.9799697 1.0087 1.00201 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 78.00 0.044252 0.9831596 0.0021667 0.9830978 0.9827870 1.0089 1.00208 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 78.00 0.044255 0.9774256 0.0021392 0.9772521 0.9772356 1.0089 1.00208 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 80.50 0.046339 0.9767948 0.0040102 0.9776624 0.9754515 1.0090 1.00215 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 80.50 0.046338 0.9806718 0.0025285 0.9816963 0.9804209 1.0090 1.00215 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 80.50 0.046336 0.9801282 0.0022027 0.9809661 0.9793383 1.0090 1.00215 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 83.01 0.048418 0.9773790 0.0044831 0.9772581 0.9778376 1.0091 1.00221 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 83.01 0.048418 0.9820928 0.0022628 0.9823974 0.9818439 1.0091 1.00221 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050470 0.9795928 0.0046314 0.9801310 0.9791018 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050468 0.9808957 0.0026632 0.9813008 0.9802386 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050467 0.9733412 0.0023153 0.9740225 0.9723373 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050466 0.9736102 0.0050753 0.9745216 0.9726342 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050467 0.9748493 0.0035194 0.9749405 0.9743683 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050468 0.9791621 0.0026993 0.9799013 0.9782035 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 88.00 0.052491 0.9822479 0.0050965 0.9821080 0.9806520 1.0094 1.00235 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 88.00 0.052492 0.9821255 0.0022977 0.9819496 0.9821778 1.0094 1.00235 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054499 0.9747710 0.0029539 0.9756435 0.9749829 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054494 0.9804398 0.0051943 0.9816360 0.9796646 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054495 0.9764456 0.0021306 0.9768780 0.9759658 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 93.01 0.056484 0.9744345 0.0050149 0.9748086 0.9745812 1.0096 1.00248 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 93.01 0.056484 0.9831737 0.0030559 0.9825922 0.9833039 1.0096 1.00248 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 93.01 0.056484 0.9790664 0.0030464 0.9781345 0.9785316 1.0096 1.00248 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 95.50 0.058421 0.9802346 0.0052882 0.9812955 0.9791218 1.0098 1.00255 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 95.50 0.058421 0.9799307 0.0030844 0.9799005 0.9794185 1.0098 1.00255 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 95.50 0.058422 0.9825145 0.0026918 0.9828924 0.9824046 1.0098 1.00255 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060326 0.9799268 0.0051093 0.9792591 0.9793010 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060327 0.9847986 0.0029783 0.9848682 0.9848016 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060327 0.9786462 0.0030483 0.9783187 0.9786634 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060327 0.9795840 0.0030508 0.9795765 0.9801973 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060326 0.9819354 0.0030232 0.9812859 0.9818184 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 100.50 0.062204 0.9889484 0.0046457 0.9881200 0.9886561 1.0100 1.00268 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 100.50 0.062204 0.9774475 0.0028655 0.9774437 0.9766386 1.0100 1.00268 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 100.50 0.062204 0.9806709 0.0024799 0.9814126 0.9802555 1.0100 1.00268 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 103.00 0.064042 0.9818041 0.0048425 0.9817007 0.9811589 1.0101 1.00275 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 103.00 0.064043 0.9772877 0.0035020 0.9778787 0.9775130 1.0101 1.00275 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 103.00 0.064044 0.9807172 0.0024992 0.9807979 0.9806333 1.0101 1.00275 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 105.51 0.065843 0.9790829 0.0050557 0.9791719 0.9785193 1.0102 1.00281 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 105.51 0.065844 0.9819422 0.0029964 0.9817270 0.9814443 1.0102 1.00281 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 105.51 0.065838 0.9832934 0.0025629 0.9834815 0.9826447 1.0102 1.00281 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054498 0.9860211 0.0027736 0.9861820 0.9855885 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 B 20.01 0.003843 0.9950863 0.0044749 0.9953791 0.9938706 1.0034 1.00087 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.01 0.003839 0.9984134 0.0044580 0.9979587 0.9981734 1.0034 1.00087 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004031 0.9942047 0.0045887 0.9934347 0.9937026 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004028 0.9925642 0.0045359 0.9928792 0.9920356 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004031 1.0000515 0.0047061 1.0002098 0.9989844 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004031 0.9926021 0.0046348 0.9932287 0.9931435 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 21.00 0.004227 0.9953972 0.0047139 0.9958234 0.9944010 1.0035 1.00091 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 21.50 0.004426 0.9992711 0.0047143 0.9992331 0.9988907 1.0036 1.00093 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 21.50 0.004426 0.9951851 0.0046628 0.9961403 0.9938219 1.0036 1.00093 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004626 0.9925083 0.0052439 0.9928916 0.9916566 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004626 0.9897181 0.0052333 0.9895594 0.9896113 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004626 0.9975261 0.0044218 0.9978218 0.9965207 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004625 0.9947113 0.0043139 0.9946157 0.9943463 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.50 0.004833 0.9939621 0.0042634 0.9936052 0.9930076 1.0037 1.00097 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.50 0.004838 0.9891423 0.0042582 0.9892293 0.9882970 1.0037 1.00097 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005051 1.0010990 0.0044234 1.0022048 1.0005019 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005047 1.0012091 0.0044349 1.0013085 1.0010916 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005046 0.9956916 0.0038395 0.9963300 0.9950552 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005046 0.9957003 0.0038372 0.9958692 0.9958801 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005271 1.0001859 0.0038797 0.9993677 1.0000049 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005271 0.9984995 0.0038882 0.9989714 0.9981625 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005272 0.9990216 0.0038808 0.9998671 0.9988256 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005266 0.9961043 0.0038682 0.9961792 0.9957546 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.01 0.005487 0.9963337 0.0038105 0.9965241 0.9961078 1.0039 1.00104 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.01 0.005487 0.9939496 0.0043807 0.9943672 0.9939250 1.0039 1.00104 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005708 0.9908163 0.0071849 0.9921005 0.9908828 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005707 0.9934245 0.0042128 0.9936195 0.9932048 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005707 1.0002669 0.0036967 1.0004435 1.0003681 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005713 0.9955614 0.0065943 0.9967128 0.9944212 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005707 0.9960413 0.0039707 0.9957080 0.9959023 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005708 0.9924669 0.0067899 0.9929173 0.9920346 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005940 0.9959585 0.0046281 0.9963569 0.9957749 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005941 0.9964637 0.0042246 0.9968222 0.9962453 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005941 1.0011946 0.0049455 1.0023600 1.0012256 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005941 0.9993619 0.0029740 0.9996163 0.9993309 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006168 1.0021082 0.0068284 1.0028784 1.0025834 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006174 0.9922109 0.0038289 0.9924342 0.9918422 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006174 0.9938681 0.0040900 0.9953299 0.9929917 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006174 0.9919471 0.0040192 0.9921226 0.9923665 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006168 0.9902464 0.0047664 0.9910891 0.9901721 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9905792 0.0035884 0.9904719 0.9905755 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9913239 0.0036032 0.9911924 0.9918274 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9938770 0.0060842 0.9940400 0.9940323 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006413 0.9966629 0.0036406 0.9964446 0.9967882 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9921241 0.0043315 0.9926362 0.9912466 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9941332 0.0062979 0.9936788 0.9936345 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9963409 0.0028931 0.9972163 0.9962028 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9983910 0.0058227 0.9993851 0.9983984 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9981764 0.0029786 0.9981479 0.9981041 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9967948 0.0030951 0.9969933 0.9965483 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9925564 0.0030345 0.9929012 0.9924168 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 27.00 0.006895 0.9847522 0.0057365 0.9853670 0.9846322 1.0043 1.00117 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 27.00 0.006895 0.9922272 0.0027278 0.9923976 0.9922958 1.0043 1.00117 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 27.50 0.007144 0.9933930 0.0026260 0.9927617 0.9930469 1.0044 1.00119 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.00 0.007390 0.9926047 0.0027161 0.9930952 0.9922544 1.0045 1.00121 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.00 0.007390 0.9970130 0.0027322 0.9973423 0.9967010 1.0045 1.00121 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.50 0.007652 0.9940681 0.0026604 0.9943763 0.9938356 1.0045 1.00124 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.50 0.007652 0.9894424 0.0026606 0.9897005 0.9887067 1.0045 1.00124 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.00 0.007906 0.9918826 0.0025998 0.9922360 0.9915705 1.0046 1.00126 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.00 0.007911 0.9932145 0.0026058 0.9941213 0.9926734 1.0046 1.00126 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.50 0.008175 0.9933229 0.0023559 0.9933020 0.9932671 1.0047 1.00128 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.99 0.008431 0.9905992 0.0025722 0.9905790 0.9904178 1.0047 1.00130 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.99 0.008431 0.9912948 0.0025820 0.9914241 0.9911138 1.0047 1.00130 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 30.50 0.008713 0.9934795 0.0026086 0.9936936 0.9928509 1.0048 1.00132 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 30.50 0.008712 0.9902338 0.0025833 0.9909002 0.9903356 1.0048 1.00132 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.00 0.008981 0.9907815 0.0045411 0.9914937 0.9898246 1.0048 1.00134 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.00 0.008981 0.9965936 0.0029902 0.9968862 0.9961014 1.0048 1.00134 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.00 0.008980 0.9907202 0.0026485 0.9914480 0.9903192 1.0048 1.00134 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.49 0.009259 0.9851166 0.0049776 0.9852023 0.9838166 1.0049 1.00136 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.49 0.009259 0.9895842 0.0027046 0.9898306 0.9897792 1.0049 1.00136 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009540 0.9998346 0.0051208 0.9994817 1.0001140 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009539 0.9910873 0.0030988 0.9912212 0.9908985 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009539 0.9875549 0.0027720 0.9884169 0.9872641 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009545 0.9927059 0.0056277 0.9941445 0.9924583 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009545 0.9896722 0.0038876 0.9900000 0.9896602 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009545 0.9911132 0.0029750 0.9917387 0.9907086 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.51 0.009836 0.9959635 0.0055377 0.9960000 0.9943806 1.0050 1.00141 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.51 0.009836 0.9950804 0.0024917 0.9947226 0.9947097 1.0050 1.00141 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9897386 0.0031623 0.9903218 0.9901193 1.0051 1.00143 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9880893 0.0055285 0.9889862 0.9880804 1.0051 1.00143 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9925848 0.0022837 0.9927340 0.9926037 1.0051 1.00143 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 33.50 0.010410 0.9897466 0.0052855 0.9899235 0.9895445 1.0051 1.00145 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 33.50 0.010410 0.9934598 0.0032082 0.9933886 0.9939027 1.0051 1.00145 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 33.50 0.010410 0.9922626 0.0033213 0.9923667 0.9919844 1.0051 1.00145 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.00 0.010705 1.0015143 0.0055136 1.0004551 1.0015053 1.0052 1.00147 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.00 0.010705 0.9926828 0.0031967 0.9927287 0.9921493 1.0052 1.00147 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.00 0.010705 0.9915044 0.0027806 0.9911628 0.9916968 1.0052 1.00147 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9901350 0.0051949 0.9906844 0.9902070 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9921235 0.0030227 0.9920748 0.9918754 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9915333 0.0031078 0.9917843 0.9916948 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9915444 0.0031083 0.9912487 0.9924668 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9908209 0.0030703 0.9902664 0.9901802 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.00 0.011305 0.9900811 0.0046234 0.9896942 0.9906850 1.0053 1.00152 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.00 0.011305 0.9943430 0.0028893 0.9941233 0.9936356 1.0053 1.00152 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.00 0.011305 0.9939975 0.0024935 0.9937707 0.9938924 1.0053 1.00152 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.50 0.011609 0.9971401 0.0047929 0.9965876 0.9970687 1.0054 1.00154 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.50 0.011609 0.9903876 0.0037342 0.9909513 0.9907389 1.0054 1.00154 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.50 0.011609 0.9910457 0.0024658 0.9911356 0.9908410 1.0054 1.00154 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.00 0.011917 0.9897106 0.0049009 0.9893191 0.9893857 1.0054 1.00156 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.00 0.011917 0.9908455 0.0029038 0.9907419 0.9909248 1.0054 1.00156 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.00 0.011917 0.9930527 0.0024851 0.9931460 0.9926994 1.0054 1.00156 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.50 0.012228 0.9877748 0.0025104 0.9880718 0.9878206 1.0055 1.00158 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.50 0.012228 0.9882067 0.0024603 0.9882278 0.9883373 1.0055 1.00158 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 37.00 0.012542 0.9928963 0.0025008 0.9935608 0.9928477 1.0055 1.00160 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 37.00 0.012542 0.9920787 0.0026774 0.9919392 0.9914071 1.0055 1.00160 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 37.50 0.012859 0.9936022 0.0031314 0.9935786 0.9933023 1.0056 1.00162 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9971949 0.0033358 0.9965258 0.9973535 1.0051 1.00143 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 32.99 0.010113 0.9897770 0.0057932 0.9891065 0.9905434 1.0051 1.00143 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 32.99 0.010113 0.9983473 0.0024042 0.9976906 0.9988492 1.0051 1.00143 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 37.50 0.012859 0.9896655 0.0031394 0.9891188 0.9897932 1.0056 1.00162 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 37.50 0.012859 0.9995925 0.0032648 0.9988965 0.9995310 1.0056 1.00162 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.01 0.013185 0.9906546 0.0035662 0.9902874 0.9907077 1.0056 1.00165 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.01 0.013185 0.9936324 0.0035703 0.9943149 0.9931754 1.0056 1.00165 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.50 0.013502 0.9898150 0.0032778 0.9895955 0.9895895 1.0057 1.00167 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.50 0.013503 0.9905042 0.0032802 0.9902469 0.9900065 1.0057 1.00167 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 39.00 0.013828 0.9917552 0.0029901 0.9913750 0.9916007 1.0057 1.00169 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 39.00 0.013828 0.9882269 0.0029703 0.9884383 0.9880658 1.0057 1.00169 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 39.49 0.014151 0.9902339 0.0029121 0.9902945 0.9901119 1.0058 1.00171 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 39.49 0.014151 0.9951662 0.0029332 0.9946985 0.9946075 1.0058 1.00171 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 40.50 0.014823 0.9884033 0.0057062 0.9880308 0.9879445 1.0059 1.00175 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 40.50 0.014823 0.9943944 0.0033643 0.9941350 0.9943931 1.0059 1.00175 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 40.50 0.014823 0.9935594 0.0029273 0.9938290 0.9933555 1.0059 1.00175 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 41.50 0.015500 0.9911544 0.0024225 0.9910288 0.9912049 1.0060 1.00180 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 41.50 0.015500 0.9895750 0.0024230 0.9900514 0.9894710 1.0060 1.00180 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 42.50 0.016187 0.9909084 0.0024825 0.9910261 0.9909502 1.0061 1.00184 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 42.50 0.016188 0.9863380 0.0024717 0.9862614 0.9856767 1.0061 1.00184 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 43.00 0.016535 0.9823584 0.0048182 0.9833426 0.9816806 1.0061 1.00186 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 43.00 0.016535 0.9821621 0.0027948 0.9821850 0.9815812 1.0061 1.00186 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 43.00 0.016535 0.9859157 0.0024331 0.9865339 0.9858041 1.0061 1.00186 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 43.50 0.016885 0.9903668 0.0048114 0.9900960 0.9905302 1.0062 1.00188 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 43.50 0.016885 0.9878516 0.0027798 0.9886472 0.9872886 1.0062 1.00188 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 43.50 0.016886 0.9862426 0.0024109 0.9866664 0.9859768 1.0062 1.00188 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.00 0.017238 0.9823383 0.0048135 0.9823053 0.9829326 1.0062 1.00191 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.00 0.017238 0.9896987 0.0028088 0.9902879 0.9900307 1.0062 1.00191 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.00 0.017238 0.9896244 0.0024348 0.9906377 0.9890417 1.0062 1.00191 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.51 0.017600 0.9842991 0.0048860 0.9856916 0.9846366 1.0063 1.00193 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.51 0.017600 0.9831628 0.0028216 0.9836952 0.9828775 1.0063 1.00193 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.51 0.017600 0.9902819 0.0024630 0.9908002 0.9899319 1.0063 1.00193 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.00 0.017950 0.9873546 0.0048633 0.9868296 0.9869902 1.0063 1.00195 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.00 0.017950 0.9888306 0.0028639 0.9893389 0.9884065 1.0063 1.00195 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.00 0.017950 0.9848020 0.0024566 0.9853079 0.9842028 1.0063 1.00195 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.50 0.018310 0.9905343 0.0047395 0.9906743 0.9901886 1.0064 1.00197 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.50 0.018310 0.9808777 0.0027667 0.9812684 0.9801402 1.0064 1.00197 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.50 0.018310 0.9869868 0.0024069 0.9870278 0.9860194 1.0064 1.00197 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.01 0.018679 0.9877478 0.0047198 0.9888327 0.9875404 1.0064 1.00199 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.01 0.018679 0.9814519 0.0027894 0.9823173 0.9804891 1.0064 1.00199 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.50 0.019036 0.9828126 0.0047653 0.9841029 0.9820270 1.0065 1.00202 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.50 0.019036 0.9939916 0.0028434 0.9943099 0.9934501 1.0065 1.00202 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 46.50 0.019036 0.9909187 0.0024496 0.9915142 0.9904606 1.0065 1.00202 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.00 0.019402 0.9861204 0.0048204 0.9865737 0.9856787 1.0065 1.00204 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.00 0.019403 0.9950385 0.0028883 0.9959510 0.9949864 1.0065 1.00204 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.00 0.019403 0.9873355 0.0021973 0.9879675 0.9870104 1.0065 1.00204 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.49 0.019764 0.9850779 0.0046830 0.9859667 0.9841873 1.0066 1.00206 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.49 0.019764 0.9889838 0.0028421 0.9896308 0.9884326 1.0066 1.00206 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.49 0.019764 0.9843765 0.0022542 0.9847577 0.9837615 1.0066 1.00206 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.00 0.020142 0.9833195 0.0024848 0.9840764 0.9827808 1.0066 1.00208 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.00 0.020142 0.9831025 0.0033833 0.9839909 0.9824403 1.0066 1.00208 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.50 0.020514 0.9825855 0.0022562 0.9828754 0.9820749 1.0067 1.00210 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.50 0.020514 0.9850877 0.0022589 0.9852795 0.9843914 1.0067 1.00210 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.00 0.020889 0.9790418 0.0022695 0.9796805 0.9779728 1.0067 1.00212 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.00 0.020889 0.9846704 0.0047721 0.9851886 0.9845940 1.0067 1.00212 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.00 0.020889 0.9874032 0.0025559 0.9883528 0.9867974 1.0067 1.00212 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.50 0.021266 0.9791853 0.0022978 0.9799549 0.9785104 1.0068 1.00215 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.50 0.021266 0.9858150 0.0033137 0.9862597 0.9855472 1.0068 1.00215 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 60.00 0.029547 0.9744212 0.0027528 0.9744288 0.9745656 1.0076 1.00260 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 60.00 0.029547 0.9753573 0.0027532 0.9748975 0.9753471 1.0076 1.00260 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 C 90.50 0.054477 0.9821864 0.0037998 0.9815295 0.9813893 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 90.50 0.054477 0.9765075 0.0066048 0.9755376 0.9766994 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 90.50 0.054479 0.9805019 0.0027314 0.9802891 0.9804010 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 90.50 0.054479 0.9709801 0.0034869 0.9710407 0.9708290 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 75.49 0.042134 0.9837175 0.0029851 0.9844006 0.9830695 1.0087 1.00270 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 75.49 0.042133 0.9853339 0.0029811 0.9869613 0.9840689 1.0087 1.00270 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 77.98 0.044216 0.9807335 0.0029944 0.9805934 0.9804284 1.0089 1.00279 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 77.98 0.044217 0.9755493 0.0029824 0.9758421 0.9756460 1.0089 1.00279 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 80.49 0.046310 0.9837063 0.0036260 0.9840245 0.9838768 1.0090 1.00287 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 80.49 0.046311 0.9816906 0.0028782 0.9816701 0.9814164 1.0090 1.00287 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 82.98 0.048370 0.9795631 0.0029320 0.9789993 0.9794556 1.0091 1.00296 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 82.98 0.048369 0.9796307 0.0029452 0.9793822 0.9792985 1.0091 1.00296 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 88.01 0.052480 0.9807219 0.0060752 0.9816385 0.9798082 1.0094 1.00314 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 88.01 0.052482 0.9783609 0.0035463 0.9791147 0.9778488 1.0094 1.00314 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 88.01 0.052481 0.9772220 0.0030804 0.9776909 0.9768410 1.0094 1.00314 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 93.00 0.056455 0.9765088 0.0026068 0.9770656 0.9766765 1.0096 1.00332 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 93.00 0.056455 0.9804542 0.0026179 0.9807000 0.9802956 1.0096 1.00332 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 98.01 0.060323 0.9780534 0.0026861 0.9781461 0.9775244 1.0099 1.00350 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 98.01 0.060322 0.9804093 0.0026874 0.9798101 0.9799534 1.0099 1.00350 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 100.50 0.062190 0.9812915 0.0053443 0.9814296 0.9803444 1.0100 1.00359 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 100.50 0.062188 0.9834991 0.0026953 0.9836874 0.9832174 1.0100 1.00359 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 103.00 0.064024 0.9824441 0.0053992 0.9815177 0.9821376 1.0101 1.00368 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 103.00 0.064026 0.9811202 0.0031225 0.9811333 0.9810750 1.0101 1.00368 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 103.00 0.064025 0.9733055 0.0026934 0.9736867 0.9728892 1.0101 1.00368 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 105.54 0.065847 0.9771244 0.0055056 0.9766440 0.9765703 1.0102 1.00377 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 105.54 0.065846 0.9857978 0.0032195 0.9854103 0.9859776 1.0102 1.00377 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 105.54 0.065846 0.9816282 0.0032132 0.9819559 0.9808784 1.0102 1.00377 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 108.04 0.067596 0.9846876 0.0055994 0.9849304 0.9848692 1.0103 1.00386 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 108.04 0.067595 0.9787755 0.0032268 0.9790401 0.9784142 1.0103 1.00386 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 108.04 0.067596 0.9802467 0.0028034 0.9798347 0.9802816 1.0103 1.00386 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 110.51 0.069275 0.9822814 0.0033108 0.9827719 0.9819365 1.0103 1.00395 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 110.51 0.069275 0.9823079 0.0028512 0.9823014 0.9820546 1.0103 1.00395 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 113.06 0.070965 0.9772750 0.0057545 0.9782002 0.9767933 1.0104 1.00404 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 113.06 0.070963 0.9797475 0.0033772 0.9791968 0.9794627 1.0104 1.00404 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 113.06 0.070962 0.9824146 0.0029289 0.9819111 0.9820186 1.0104 1.00404 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 115.56 0.072567 0.9845731 0.0058306 0.9851681 0.9841486 1.0105 1.00413 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 115.56 0.072568 0.9817286 0.0034553 0.9814220 0.9811458 1.0105 1.00413 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 117.94 0.074049 0.9795370 0.0059685 0.9801738 0.9797899 1.0106 1.00421 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 117.94 0.074049 0.9878430 0.0035527 0.9871682 0.9877139 1.0106 1.00421 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 117.94 0.074049 0.9893463 0.0030745 0.9886211 0.9893083 1.0106 1.00421 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 120.49 0.075577 0.9847666 0.0061711 0.9847407 0.9845355 1.0107 1.00430 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 123.08 0.077078 0.9884850 0.0060886 0.9875251 0.9883221 1.0107 1.00440 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 123.08 0.077077 0.9879789 0.0036856 0.9867479 0.9879164 1.0107 1.00440 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 123.08 0.077078 0.9890532 0.0029378 0.9880665 0.9889801 1.0107 1.00440 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 125.59 0.078472 0.9926155 0.0032918 0.9920417 0.9921982 1.0108 1.00449 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 125.59 0.078472 0.9951939 0.0044956 0.9942155 0.9949218 1.0108 1.00449 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 128.02 0.079770 0.9890790 0.0030234 0.9886700 0.9892235 1.0109 1.00457 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 128.02 0.079768 0.9922456 0.0030258 0.9912480 0.9921555 1.0109 1.00457 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 130.55 0.081062 0.9916290 0.0030907 0.9910411 0.9913621 1.0109 1.00466 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 130.55 0.081064 0.9951255 0.0064740 0.9950250 0.9956462 1.0109 1.00466 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 130.55 0.081062 0.9912001 0.0034546 0.9906399 0.9913089 1.0109 1.00466 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 132.95 0.082233 0.9867933 0.0031589 0.9861589 0.9868913 1.0110 1.00475 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 132.95 0.082231 0.9866113 0.0045291 0.9861106 0.9866287 1.0110 1.00475 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 135.53 0.083428 0.9915287 0.0032307 0.9909866 0.9918441 1.0110 1.00484 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 135.53 0.083428 0.9855237 0.0032164 0.9846872 0.9853975 1.0110 1.00484 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
315.0 A 43.00 0.047935 0.9789354 0.0027322 0.9795651 0.9782001 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047930 0.9762035 0.0030418 0.9766564 0.9754871 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047932 0.9727982 0.0027125 0.9730937 0.9726720 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047940 0.9745974 0.0027152 0.9751904 0.9741891 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047939 0.9756617 0.0028744 0.9760972 0.9753188 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047929 0.9742454 0.0027194 0.9750335 0.9741753 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047922 0.9697641 0.0026930 0.9704642 0.9692434 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047933 0.9778413 0.0024459 0.9782916 0.9774419 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047938 0.9765101 0.0024429 0.9772347 0.9760443 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047925 0.9780161 0.0024284 0.9781562 0.9775572 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047925 0.9757604 0.0024409 0.9763523 0.9753118 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047927 0.9731111 0.0024406 0.9731125 0.9726787 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047929 0.9782599 0.0024467 0.9794015 0.9780836 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047915 0.9756570 0.0023752 0.9763127 0.9749375 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058153 0.9776923 0.0024499 0.9776908 0.9780579 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058160 0.9753655 0.0024542 0.9758448 0.9747042 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058150 0.9738748 0.0024563 0.9739058 0.9734891 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058152 0.9770313 0.0024646 0.9769569 0.9767243 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058158 0.9708405 0.0024509 0.9707137 0.9707631 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058154 0.9773482 0.0024624 0.9772664 0.9772611 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068797 0.9726262 0.0023566 0.9722810 0.9724002 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068790 0.9730810 0.0024153 0.9732320 0.9727529 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068804 0.9706908 0.0024190 0.9707924 0.9703066 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068808 0.9714084 0.0024195 0.9714946 0.9714372 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 58.00 0.079705 0.9671319 0.0029901 0.9667420 0.9672459 1.0075 1.00155 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 58.00 0.079719 0.9718348 0.0025173 0.9716541 0.9717417 1.0075 1.00155 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 58.00 0.079729 0.9710836 0.0024507 0.9708844 0.9706776 1.0075 1.00155 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 63.00 0.090777 0.9680964 0.0026864 0.9677936 0.9680239 1.0079 1.00168 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 63.00 0.090771 0.9725412 0.0027079 0.9723435 0.9728634 1.0079 1.00168 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 68.01 0.101850 0.9746150 0.0030080 0.9736539 0.9745132 1.0082 1.00181 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 73.01 0.112804 0.9688904 0.0033362 0.9686010 0.9690910 1.0086 1.00195 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 73.01 0.112786 0.9730300 0.0033477 0.9724974 0.9730871 1.0086 1.00195 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 78.00 0.123531 0.9765367 0.0028123 0.9759128 0.9766873 1.0089 1.00208 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 78.00 0.123529 0.9751702 0.0028410 0.9752727 0.9757668 1.0089 1.00208 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 83.01 0.134023 0.9708640 0.0033368 0.9711461 0.9713826 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 83.01 0.134023 0.9740463 0.0033669 0.9742244 0.9747934 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 82.99 0.133976 0.9721223 0.0033287 0.9720204 0.9722493 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 82.99 0.133994 0.9698965 0.0032779 0.9691707 0.9700939 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 88.00 0.144119 0.9748989 0.0033191 0.9741200 0.9746059 1.0094 1.00235 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 88.00 0.144115 0.9752391 0.0033118 0.9751364 0.9753658 1.0094 1.00235 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 40.50 0.042987 0.9720250 0.0035158 0.9723840 0.9718024 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042983 0.9780318 0.0035203 0.9779400 0.9780746 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042989 0.9763903 0.0037222 0.9764816 0.9762276 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042984 0.9775660 0.0027527 0.9774303 0.9771945 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042983 0.9786606 0.0027516 0.9789670 0.9782873 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042983 0.9777851 0.0027535 0.9780413 0.9778260 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042988 0.9776662 0.0027525 0.9775840 0.9772671 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042987 0.9762967 0.0024920 0.9765347 0.9760795 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042986 0.9785297 0.0024908 0.9785370 0.9779820 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052994 0.9795645 0.0024322 0.9795762 0.9785031 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052988 0.9777426 0.0024323 0.9781312 0.9774457 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052988 0.9785562 0.0024253 0.9790035 0.9783165 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052995 0.9777843 0.0024357 0.9785287 0.9772597 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052980 0.9731409 0.0024233 0.9736615 0.9728284 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052988 0.9751416 0.0024246 0.9751527 0.9743857 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063415 0.9729461 0.0022725 0.9732284 0.9733983 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063413 0.9731579 0.0022728 0.9734913 0.9726385 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063412 0.9752174 0.0022769 0.9753715 0.9748429 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063413 0.9759614 0.0022300 0.9759145 0.9764419 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074213 0.9695272 0.0021285 0.9695860 0.9693849 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074219 0.9711661 0.0021309 0.9715760 0.9715587 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074214 0.9707022 0.0024589 0.9703218 0.9706332 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074221 0.9727720 0.0024635 0.9728569 0.9727984 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085226 0.9680559 0.0026433 0.9684962 0.9682583 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085213 0.9732046 0.0026800 0.9733442 0.9730592 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085216 0.9702495 0.0026470 0.9701098 0.9701127 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085221 0.9682330 0.0026754 0.9684565 0.9682358 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 65.51 0.096314 0.9709310 0.0030970 0.9705939 0.9706259 1.0080 1.00175 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 70.50 0.107282 0.9709529 0.0033857 0.9709609 0.9708408 1.0084 1.00188 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 70.50 0.107279 0.9703512 0.0033724 0.9697454 0.9700328 1.0084 1.00188 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 75.50 0.118153 0.9709015 0.0034873 0.9705120 0.9703138 1.0087 1.00201 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 75.50 0.118154 0.9714923 0.0035005 0.9715545 0.9716954 1.0087 1.00201 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 80.51 0.128804 0.9737675 0.0032701 0.9735813 0.9737859 1.0090 1.00215 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 85.51 0.139118 0.9714395 0.0033128 0.9716365 0.9711722 1.0093 1.00228 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 80.50 0.128788 0.9689536 0.0031875 0.9688938 0.9687900 1.0090 1.00215 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 80.50 0.128784 0.9741184 0.0033001 0.9736719 0.9740815 1.0090 1.00215 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 85.49 0.139068 0.9741650 0.0033145 0.9738657 0.9743185 1.0093 1.00228 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 85.49 0.139073 0.9724333 0.0033427 0.9721276 0.9723573 1.0093 1.00228 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 B 19.50 0.011079 0.9858376 0.0047108 0.9862145 0.9857185 1.0033 1.00084 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 19.99 0.011631 0.9873363 0.0031122 0.9875652 0.9871326 1.0034 1.00087 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 19.99 0.011630 0.9880683 0.0031096 0.9883468 0.9882486 1.0034 1.00087 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 20.50 0.012217 0.9904614 0.0031599 0.9906795 0.9907484 1.0035 1.00089 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 20.50 0.012218 0.9899772 0.0031786 0.9901056 0.9899619 1.0035 1.00089 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.00 0.012806 0.9844189 0.0032711 0.9842704 0.9847100 1.0035 1.00091 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.00 0.012806 0.9926547 0.0032839 0.9922382 0.9927006 1.0035 1.00091 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.50 0.013406 0.9889550 0.0033329 0.9895020 0.9886835 1.0036 1.00093 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.50 0.013406 0.9899221 0.0031433 0.9903915 0.9898113 1.0036 1.00093 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.50 0.013406 0.9923056 0.0031581 0.9929043 0.9920044 1.0036 1.00093 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.00 0.014019 0.9850238 0.0032126 0.9850991 0.9840539 1.0037 1.00095 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.00 0.014018 0.9890038 0.0032348 0.9893055 0.9891899 1.0037 1.00095 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014643 0.9859915 0.0033160 0.9863043 0.9854660 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014643 0.9877107 0.0033199 0.9882520 0.9874704 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014642 0.9902575 0.0031053 0.9902810 0.9896833 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014643 0.9902413 0.0031173 0.9897519 0.9899660 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.00 0.015280 0.9917456 0.0032038 0.9919945 0.9913497 1.0038 1.00100 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.00 0.015280 0.9910888 0.0032072 0.9906725 0.9899941 1.0038 1.00100 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9896834 0.0032935 0.9907292 0.9892641 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9908341 0.0032986 0.9916941 0.9901040 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9862790 0.0029530 0.9869646 0.9858857 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9895367 0.0029565 0.9901632 0.9893268 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016587 0.9870002 0.0030269 0.9874084 0.9859905 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016588 0.9898602 0.0029684 0.9899868 0.9893133 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016587 0.9897175 0.0029599 0.9904827 0.9888114 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016588 0.9876808 0.0030323 0.9886309 0.9872186 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9820933 0.0031345 0.9826574 0.9820360 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9845850 0.0031402 0.9852620 0.9840818 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9846593 0.0026281 0.9850478 0.9843709 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9837685 0.0026294 0.9845038 0.9834424 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.01 0.017956 0.9834132 0.0030781 0.9841628 0.9829381 1.0041 1.00108 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.01 0.017956 0.9870882 0.0030843 0.9872963 0.9867836 1.0041 1.00108 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.01 0.017957 0.9852144 0.0034854 0.9853033 0.9844303 1.0041 1.00108 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018635 0.9885750 0.0030381 0.9892450 0.9877121 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018636 0.9872979 0.0029639 0.9879067 0.9868166 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018636 0.9867951 0.0030275 0.9876006 0.9859474 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018636 0.9836937 0.0030590 0.9841407 0.9830587 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.00 0.019341 0.9917321 0.0031174 0.9922324 0.9914203 1.0042 1.00113 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.00 0.019341 0.9858111 0.0031384 0.9856406 0.9853646 1.0042 1.00113 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.51 0.020071 0.9860515 0.0030490 0.9866822 0.9853761 1.0043 1.00115 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.51 0.020071 0.9877488 0.0030695 0.9885375 0.9872954 1.0043 1.00115 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 27.00 0.020783 0.9881829 0.0033737 0.9888984 0.9875977 1.0043 1.00117 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 27.50 0.021520 0.9871530 0.0031774 0.9874082 0.9866752 1.0044 1.00119 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.00 0.022268 0.9870486 0.0032990 0.9872528 0.9861991 1.0045 1.00121 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.00 0.022268 0.9908876 0.0032964 0.9912666 0.9898534 1.0045 1.00121 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.50 0.023026 0.9837259 0.0031851 0.9842663 0.9833652 1.0045 1.00124 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.50 0.023026 0.9878215 0.0031957 0.9881438 0.9875118 1.0045 1.00124 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.00 0.023795 0.9921603 0.0032847 0.9923960 0.9914447 1.0046 1.00126 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.00 0.023795 0.9893721 0.0032849 0.9897812 0.9883427 1.0046 1.00126 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.50 0.024573 0.9876363 0.0030549 0.9877669 0.9869593 1.0047 1.00128 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.50 0.024584 0.9899037 0.0030786 0.9900055 0.9893503 1.0047 1.00128 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.01 0.025378 0.9887234 0.0032802 0.9887073 0.9881473 1.0047 1.00130 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026159 0.9809537 0.0032663 0.9810302 0.9803323 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026159 0.9810865 0.0032780 0.9817014 0.9803620 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.00 0.027001 0.9758291 0.0032726 0.9763957 0.9752214 1.0048 1.00134 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.01 0.025378 0.9731355 0.0029451 0.9731490 0.9730016 1.0047 1.00130 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.01 0.025377 0.9772725 0.0030282 0.9771641 0.9767132 1.0047 1.00130 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026161 0.9807367 0.0031113 0.9813337 0.9799813 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026171 0.9846090 0.0030982 0.9848248 0.9846064 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.00 0.026968 0.9830693 0.0031201 0.9839562 0.9825799 1.0048 1.00134 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.00 0.026979 0.9821786 0.0031484 0.9827887 0.9816633 1.0048 1.00134 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.51 0.027813 0.9793477 0.0031979 0.9795372 0.9790734 1.0049 1.00137 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.51 0.027814 0.9831866 0.0031965 0.9833568 0.9824744 1.0049 1.00137 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.00 0.028612 0.9806221 0.0026141 0.9809845 0.9801512 1.0050 1.00139 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.00 0.028645 0.9860614 0.0032343 0.9864281 0.9858036 1.0050 1.00139 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.00 0.028622 0.9818978 0.0031865 0.9824291 0.9816871 1.0050 1.00139 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.51 0.029477 0.9810489 0.0025357 0.9812938 0.9813870 1.0050 1.00141 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 33.01 0.030321 0.9826904 0.0024314 0.9825906 0.9823046 1.0051 1.00143 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 33.50 0.031180 0.9793163 0.0026180 0.9792485 0.9792370 1.0051 1.00145 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 33.50 0.031180 0.9801545 0.0025966 0.9801352 0.9801685 1.0051 1.00145 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 34.00 0.032018 0.9804212 0.0027021 0.9804378 0.9807237 1.0052 1.00147 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 34.00 0.032018 0.9826387 0.0026749 0.9826979 0.9830431 1.0052 1.00147 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.00 0.033784 0.9761411 0.0021853 0.9757797 0.9763030 1.0053 1.00152 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.00 0.033784 0.9786478 0.0022054 0.9784943 0.9782708 1.0053 1.00152 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.51 0.034676 0.9806111 0.0021372 0.9804620 0.9804382 1.0054 1.00154 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.51 0.034676 0.9758911 0.0021432 0.9753436 0.9757629 1.0054 1.00154 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 36.00 0.035550 0.9801431 0.0025338 0.9798422 0.9799985 1.0054 1.00156 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 36.00 0.035550 0.9795781 0.0021666 0.9798338 0.9790928 1.0054 1.00156 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 36.50 0.036479 0.9739306 0.0036851 0.9732513 0.9743310 1.0055 1.00158 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 37.00 0.037391 0.9780240 0.0035000 0.9779786 0.9780592 1.0055 1.00160 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 37.00 0.037391 0.9758613 0.0034914 0.9759569 0.9752090 1.0055 1.00160 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.01 0.039253 0.9784894 0.0025791 0.9787151 0.9779013 1.0056 1.00165 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 34.50 0.032913 0.9750706 0.0021717 0.9750677 0.9749397 1.0052 1.00150 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.01 0.039253 0.9797738 0.0025775 0.9796686 0.9790538 1.0056 1.00165 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.50 0.040169 0.9837737 0.0023761 0.9837654 0.9828161 1.0057 1.00167 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.50 0.040168 0.9797387 0.0023845 0.9798970 0.9789454 1.0057 1.00167 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.00 0.041082 0.9758254 0.0022158 0.9765126 0.9747953 1.0057 1.00169 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.00 0.041109 0.9762235 0.0022117 0.9765908 0.9754433 1.0057 1.00169 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.51 0.042074 0.9804365 0.0021891 0.9810608 0.9793293 1.0058 1.00171 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.51 0.042076 0.9787225 0.0021819 0.9791386 0.9781436 1.0058 1.00171 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 40.00 0.043011 0.9811488 0.0021938 0.9817816 0.9803532 1.0058 1.00173 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 40.00 0.043010 0.9779424 0.0021844 0.9786931 0.9772864 1.0058 1.00173 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 40.50 0.043972 0.9731518 0.0020741 0.9740778 0.9727501 1.0059 1.00175 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.01 0.044957 0.9749098 0.0020775 0.9755417 0.9748880 1.0059 1.00178 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.01 0.044957 0.9760115 0.0020583 0.9768749 0.9758242 1.0059 1.00178 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.50 0.045912 0.9749399 0.0020870 0.9752905 0.9749297 1.0060 1.00180 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.50 0.045912 0.9766616 0.0020511 0.9768767 0.9763212 1.0060 1.00180 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.00 0.046891 0.9803280 0.0020667 0.9809304 0.9799140 1.0060 1.00182 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.00 0.046892 0.9768316 0.0020836 0.9773496 0.9765907 1.0060 1.00182 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.50 0.047878 0.9734215 0.0021094 0.9742495 0.9733284 1.0061 1.00184 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.50 0.047877 0.9749014 0.0021227 0.9752468 0.9746084 1.0061 1.00184 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 43.00 0.048869 0.9752213 0.0018312 0.9758344 0.9751646 1.0061 1.00186 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 43.00 0.048869 0.9790362 0.0018316 0.9795501 0.9789387 1.0061 1.00186 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 43.00 0.048869 0.9769333 0.0018488 0.9771667 0.9765121 1.0061 1.00186 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 C 73.01 0.112760 0.9760695 0.0031747 0.9751546 0.9768639 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112766 0.9762926 0.0030403 0.9756292 0.9774203 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112756 0.9773482 0.0030293 0.9771628 0.9779688 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149044 0.9727026 0.0041702 0.9726855 0.9725810 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112755 0.9762482 0.0028927 0.9761400 0.9771181 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112767 0.9751311 0.0028404 0.9745601 0.9759219 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149041 0.9725802 0.0039659 0.9724071 0.9721778 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149034 0.9650558 0.0037295 0.9648494 0.9652483 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149035 0.9710201 0.0039524 0.9706505 0.9712193 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149034 0.9701664 0.0039149 0.9699136 0.9698347 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149041 0.9711307 0.0040043 0.9709526 0.9715081 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149042 0.9756931 0.0039690 0.9753991 0.9758905 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149043 0.9668080 0.0031637 0.9664055 0.9668711 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149049 0.9718573 0.0032052 0.9719173 0.9718063 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149051 0.9697289 0.0031211 0.9693123 0.9699664 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149048 0.9710252 0.0031395 0.9709716 0.9710332 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149049 0.9712083 0.0036613 0.9713266 0.9712254 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149041 0.9705068 0.0031269 0.9701914 0.9703431 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 74.54 0.116073 0.9705171 0.0021106 0.9699895 0.9709800 1.0086 1.00266 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 75.49 0.118103 0.9722249 0.0021769 0.9715926 0.9722154 1.0087 1.00270 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 75.49 0.118106 0.9731623 0.0021779 0.9730137 0.9733432 1.0087 1.00270 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 80.49 0.128743 0.9719773 0.0024457 0.9718506 0.9713283 1.0090 1.00287 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149044 0.9668773 0.0031729 0.9670488 0.9670743 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 80.49 0.128742 0.9693993 0.0024457 0.9691377 0.9693597 1.0090 1.00287 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 83.02 0.134032 0.9654024 0.0025314 0.9654615 0.9657849 1.0091 1.00297 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 83.02 0.134039 0.9659720 0.0025538 0.9656522 0.9658964 1.0091 1.00297 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 85.51 0.139110 0.9683628 0.0025056 0.9681445 0.9682118 1.0093 1.00305 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 85.51 0.139110 0.9676430 0.0025028 0.9672790 0.9673038 1.0093 1.00305 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 88.01 0.144149 0.9689383 0.0025956 0.9687462 0.9691839 1.0094 1.00314 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 88.01 0.144149 0.9660171 0.0025904 0.9656421 0.9662101 1.0094 1.00314 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149022 0.9730973 0.0026707 0.9732123 0.9721793 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149021 0.9683669 0.0026631 0.9677384 0.9680317 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 93.00 0.153847 0.9651016 0.0026118 0.9650014 0.9647594 1.0096 1.00332 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 95.49 0.158494 0.9692920 0.0026752 0.9695791 0.9684976 1.0098 1.00341 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 98.01 0.163125 0.9670032 0.0027949 0.9676281 0.9672303 1.0099 1.00350 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 98.01 0.163129 0.9685973 0.0027482 0.9689846 0.9684688 1.0099 1.00350 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 100.50 0.167543 0.9751573 0.0028080 0.9755767 0.9742925 1.0100 1.00359 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 103.00 0.171884 0.9691871 0.0029427 0.9693056 0.9690189 1.0101 1.00368 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 103.00 0.171883 0.9703171 0.0029562 0.9710770 0.9695988 1.0101 1.00368 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 105.54 0.176131 0.9727168 0.0025971 0.9733877 0.9712697 1.0102 1.00377 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 105.54 0.176133 0.9754402 0.0025970 0.9759039 0.9745245 1.0102 1.00377 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 105.54 0.176126 0.9736209 0.0026246 0.9741576 0.9724904 1.0102 1.00377 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 108.04 0.180212 0.9726279 0.0031750 0.9728368 0.9719758 1.0103 1.00386 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 108.04 0.180214 0.9730889 0.0031654 0.9731562 0.9724105 1.0103 1.00386 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 110.53 0.184096 0.9738411 0.0028852 0.9742630 0.9726277 1.0103 1.00395 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 110.53 0.184092 0.9706132 0.0028752 0.9709615 0.9694585 1.0103 1.00395 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 113.06 0.187956 0.9711487 0.0029214 0.9710905 0.9707862 1.0104 1.00404 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 113.06 0.187951 0.9728388 0.0029966 0.9733112 0.9725450 1.0104 1.00404 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 115.56 0.191581 0.9733165 0.0030709 0.9745366 0.9728626 1.0105 1.00413 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 115.56 0.191578 0.9766895 0.0030912 0.9771374 0.9759558 1.0105 1.00413 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 117.94 0.194941 0.9732769 0.0031880 0.9732036 0.9732670 1.0106 1.00421 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 117.94 0.194943 0.9732887 0.0031890 0.9732291 0.9730379 1.0106 1.00421 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 120.49 0.198371 0.9764483 0.0032696 0.9764375 0.9753625 1.0107 1.00430 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 120.49 0.198376 0.9788523 0.0032847 0.9793388 0.9781745 1.0107 1.00430 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 123.08 0.201723 0.9765099 0.0033999 0.9768277 0.9762106 1.0107 1.00440 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 123.08 0.201725 0.9765950 0.0034009 0.9762170 0.9764378 1.0107 1.00440 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 125.59 0.204811 0.9844053 0.0034941 0.9849238 0.9835785 1.0108 1.00449 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 125.59 0.204807 0.9802914 0.0034751 0.9808788 0.9794383 1.0108 1.00449 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 130.55 0.210517 0.9804658 0.0034998 0.9809749 0.9798651 1.0109 1.00466 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 130.55 0.210517 0.9812608 0.0035092 0.9813644 0.9807135 1.0109 1.00466 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 132.95 0.213074 0.9784612 0.0034474 0.9788638 0.9789056 1.0110 1.00475 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 132.95 0.213074 0.9784394 0.0033789 0.9782971 0.9782504 1.0110 1.00475 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
450.0 A 33.01 0.058555 0.9648452 0.0069939 0.9661999 0.9625263 1.0051 1.00088 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 33.01 0.058565 0.9695126 0.0065747 0.9718173 0.9665938 1.0051 1.00088 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 33.01 0.058571 0.9780113 0.0066411 0.9796071 0.9738231 1.0051 1.00088 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 38.00 0.075818 0.9728851 0.0076284 0.9736478 0.9715606 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 38.00 0.075811 0.9764101 0.0060338 0.9775633 0.9753728 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 38.00 0.075812 0.9739157 0.0060246 0.9737247 0.9724839 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 38.00 0.075795 0.9754096 0.0060194 0.9748344 0.9749747 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094317 0.9728784 0.0045322 0.9725734 0.9724873 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 43.00 0.094323 0.9757055 0.0045536 0.9757395 0.9754244 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094316 0.9763811 0.0046360 0.9765267 0.9765143 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094335 0.9729936 0.0046303 0.9727676 0.9731439 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094320 0.9757530 0.0034583 0.9758517 0.9752988 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094320 0.9737273 0.0048435 0.9735793 0.9736314 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094335 0.9771351 0.0061458 0.9771311 0.9756528 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094337 0.9728281 0.0062714 0.9720887 0.9727703 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094322 0.9710233 0.0057396 0.9714748 0.9710764 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094331 0.9739156 0.0057639 0.9740048 0.9739091 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 43.00 0.094325 0.9803951 0.0052506 0.9805195 0.9798939 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094328 0.9749824 0.0052324 0.9746344 0.9750724 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094336 0.9744713 0.0052234 0.9750499 0.9744383 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094323 0.9747380 0.0058929 0.9742814 0.9746474 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 48.00 0.113689 0.9731475 0.0044982 0.9728002 0.9729917 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113679 0.9727377 0.0045409 0.9720013 0.9732922 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113679 0.9682370 0.0044606 0.9682014 0.9682842 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113688 0.9650019 0.0044723 0.9660552 0.9656958 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113689 0.9724991 0.0034917 0.9720515 0.9725825 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 53.01 0.133564 0.9613494 0.0042076 0.9607261 0.9615713 1.0071 1.00141 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 53.01 0.133565 0.9682005 0.0042063 0.9683652 0.9689663 1.0071 1.00141 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 53.01 0.133566 0.9639439 0.0033319 0.9640739 0.9648012 1.0071 1.00141 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 58.00 0.153650 0.9637549 0.0044996 0.9629930 0.9645675 1.0075 1.00155 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 58.00 0.153654 0.9660379 0.0037575 0.9662809 0.9665608 1.0075 1.00155 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 63.00 0.173672 0.9617138 0.0047406 0.9620867 0.9626145 1.0079 1.00168 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 63.00 0.173678 0.9633145 0.0038910 0.9632966 0.9635707 1.0079 1.00168 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 68.01 0.193443 0.9629049 0.0031388 0.9625821 0.9636546 1.0082 1.00181 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 73.01 0.212685 0.9628951 0.0036416 0.9626155 0.9638311 1.0086 1.00195 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 73.01 0.212686 0.9641126 0.0036464 0.9637942 0.9642447 1.0086 1.00195 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 78.00 0.231281 0.9662433 0.0037295 0.9660171 0.9670157 1.0089 1.00208 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 78.00 0.231300 0.9671732 0.0037344 0.9665925 0.9672838 1.0089 1.00208 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 83.01 0.249254 0.9689674 0.0032970 0.9684979 0.9690582 1.0091 1.00221 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 83.01 0.249240 0.9727565 0.0047249 0.9721543 0.9740289 1.0091 1.00221 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 88.00 0.266281 0.9753767 0.0036837 0.9743495 0.9761168 1.0094 1.00235 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 88.00 0.266272 0.9695783 0.0037096 0.9692409 0.9702900 1.0094 1.00235 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 90.50 0.274462 0.9698392 0.0028632 0.9696161 0.9705934 1.0095 1.00241 14 0.99967 0.9987 0.99906 0.99875 0.99852 0.99935 0.99033
450.0 A 90.50 0.274464 0.9668646 0.0028363 0.9660533 0.9669375 1.0095 1.00241 14 0.99967 0.9987 0.99906 0.99875 0.99852 0.99935 0.99033
450.0 A 35.51 0.067030 0.9723666 0.0066761 0.9740309 0.9704994 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 35.51 0.067012 0.9713263 0.0066672 0.9733341 0.9684413 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 35.51 0.067027 0.9678487 0.0063811 0.9708162 0.9648561 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 35.51 0.067023 0.9761613 0.0064544 0.9786518 0.9734742 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084873 0.9738317 0.0053557 0.9743277 0.9740720 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084858 0.9811620 0.0054423 0.9823064 0.9806523 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084881 0.9805946 0.0054207 0.9806346 0.9810724 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084869 0.9805953 0.0054349 0.9809596 0.9797412 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084869 0.9755216 0.0038761 0.9762403 0.9746554 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084878 0.9806613 0.0038684 0.9810575 0.9806329 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103943 0.9676375 0.0050852 0.9682403 0.9678955 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103941 0.9729282 0.0050910 0.9734114 0.9735108 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103924 0.9724078 0.0040310 0.9728683 0.9727807 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103943 0.9691623 0.0048377 0.9697853 0.9685339 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103942 0.9736495 0.0047666 0.9739537 0.9726240 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 50.51 0.123557 0.9709897 0.0032930 0.9706574 0.9723016 1.0069 1.00135 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 50.51 0.123560 0.9627546 0.0041076 0.9617812 0.9634567 1.0069 1.00135 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 50.51 0.123568 0.9690566 0.0041461 0.9685243 0.9692010 1.0069 1.00135 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143516 0.9679948 0.0034351 0.9678017 0.9685261 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143546 0.9651567 0.0030787 0.9647310 0.9657984 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143538 0.9637723 0.0039119 0.9637449 0.9638273 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143522 0.9659958 0.0039142 0.9654919 0.9663356 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 60.50 0.163616 0.9622078 0.0036287 0.9614054 0.9624303 1.0077 1.00161 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 60.50 0.163599 0.9630497 0.0036441 0.9622554 0.9635075 1.0077 1.00161 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 65.49 0.183467 0.9630400 0.0038506 0.9628250 0.9632282 1.0080 1.00175 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 65.49 0.183466 0.9612427 0.0038471 0.9604552 0.9622930 1.0080 1.00175 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 70.50 0.202996 0.9643809 0.0034483 0.9637487 0.9646104 1.0084 1.00188 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 70.50 0.203027 0.9604651 0.0034403 0.9602870 0.9613126 1.0084 1.00188 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 75.50 0.221986 0.9648792 0.0043331 0.9651960 0.9646252 1.0087 1.00201 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 75.50 0.221992 0.9651907 0.0035254 0.9647734 0.9658803 1.0087 1.00201 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 80.50 0.240280 0.9642974 0.0039220 0.9639705 0.9642883 1.0090 1.00215 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 80.50 0.240264 0.9689976 0.0039335 0.9680870 0.9689385 1.0090 1.00215 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 85.51 0.257797 0.9695041 0.0034514 0.9685447 0.9697506 1.0093 1.00228 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 85.51 0.257815 0.9711508 0.0040286 0.9711197 0.9718634 1.0093 1.00228 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 90.50 0.274397 0.9736406 0.0037761 0.9724079 0.9739783 1.0095 1.00241 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 90.50 0.274406 0.9741355 0.0035984 0.9736303 0.9745317 1.0095 1.00241 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 B 16.00 0.015218 0.9791424 0.0065180 0.9815338 0.9773791 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.00 0.015218 0.9865318 0.0065753 0.9880147 0.9837718 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.00 0.015218 0.9769719 0.0065224 0.9784648 0.9761251 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.00 0.015217 0.9770428 0.0065214 0.9778535 0.9761627 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016173 0.9731806 0.0063228 0.9754666 0.9711133 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016171 0.9790800 0.0063783 0.9802241 0.9778222 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016171 0.9800726 0.0074720 0.9827867 0.9782990 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016172 0.9809881 0.0059750 0.9825041 0.9802576 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017172 0.9765162 0.0059663 0.9774849 0.9750494 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017171 0.9818245 0.0059827 0.9830924 0.9809426 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017172 0.9819619 0.0053593 0.9833698 0.9812960 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017171 0.9848031 0.0054165 0.9860694 0.9834289 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.50 0.018157 0.9848037 0.0054685 0.9864345 0.9842672 1.0030 1.00076 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.50 0.018157 0.9878624 0.0054952 0.9888435 0.9861367 1.0030 1.00076 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.00 0.019185 0.9779370 0.0041728 0.9788572 0.9764529 1.0031 1.00078 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.49 0.020220 0.9785653 0.0042366 0.9794455 0.9782304 1.0032 1.00080 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.49 0.020221 0.9784628 0.0047509 0.9796245 0.9777661 1.0032 1.00080 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.49 0.020219 0.9809477 0.0047688 0.9820367 0.9799000 1.0032 1.00080 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.00 0.021322 0.9787606 0.0049214 0.9797058 0.9782585 1.0032 1.00082 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.00 0.021322 0.9813481 0.0049379 0.9825851 0.9810875 1.0032 1.00082 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.50 0.022428 0.9803649 0.0040598 0.9816841 0.9802593 1.0033 1.00084 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.50 0.022429 0.9802483 0.0046190 0.9812300 0.9797593 1.0033 1.00084 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.01 0.023583 0.9837943 0.0058818 0.9844648 0.9819054 1.0034 1.00087 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.01 0.023583 0.9788864 0.0059991 0.9791091 0.9783086 1.0034 1.00087 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.50 0.024714 0.9768192 0.0055133 0.9775908 0.9759422 1.0035 1.00089 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.50 0.024713 0.9829951 0.0055530 0.9842999 0.9828409 1.0035 1.00089 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.00 0.025890 0.9845468 0.0050533 0.9857540 0.9834802 1.0035 1.00091 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.00 0.025890 0.9807900 0.0050427 0.9816262 0.9813101 1.0035 1.00091 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027093 0.9757218 0.0050362 0.9768086 0.9752433 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027092 0.9780837 0.0056900 0.9783342 0.9771257 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027094 0.9763848 0.0049242 0.9771026 0.9755767 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027093 0.9768410 0.0049061 0.9777673 0.9765637 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.00 0.028317 0.9779624 0.0038834 0.9790844 0.9774091 1.0037 1.00095 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029566 0.9787081 0.0046981 0.9796431 0.9782634 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029568 0.9835651 0.0046300 0.9843788 0.9832452 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029565 0.9819179 0.0043319 0.9831979 0.9816262 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029566 0.9823553 0.0043747 0.9829283 0.9823133 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.00 0.030836 0.9786142 0.0043281 0.9796063 0.9785107 1.0038 1.00100 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.00 0.030836 0.9738276 0.0043319 0.9750649 0.9735213 1.0038 1.00100 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.51 0.032158 0.9828421 0.0033902 0.9828357 0.9827829 1.0039 1.00102 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.51 0.032158 0.9802880 0.0031709 0.9802170 0.9811775 1.0039 1.00102 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033445 0.9781181 0.0039886 0.9771718 0.9783675 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033446 0.9765204 0.0039986 0.9762568 0.9760294 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033445 0.9779352 0.0040137 0.9780566 0.9779496 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033444 0.9811766 0.0039987 0.9812655 0.9811330 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.50 0.034781 0.9812451 0.0031889 0.9815385 0.9812438 1.0040 1.00106 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.50 0.034783 0.9815651 0.0032338 0.9811586 0.9814231 1.0040 1.00106 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.50 0.034782 0.9776056 0.0028995 0.9778857 0.9776782 1.0040 1.00106 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.01 0.036170 0.9786009 0.0037054 0.9790355 0.9775110 1.0041 1.00108 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.01 0.036170 0.9798341 0.0037012 0.9793913 0.9790301 1.0041 1.00108 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.50 0.037518 0.9800372 0.0042212 0.9799919 0.9797726 1.0041 1.00110 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.50 0.037522 0.9814123 0.0035317 0.9815084 0.9809981 1.0041 1.00110 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.00 0.038920 0.9794614 0.0033742 0.9791889 0.9782476 1.0042 1.00113 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.00 0.038919 0.9762757 0.0033755 0.9758981 0.9758867 1.0042 1.00113 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.49 0.040309 0.9805584 0.0042776 0.9814364 0.9802634 1.0043 1.00115 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.49 0.040308 0.9811132 0.0035272 0.9810976 0.9810012 1.0043 1.00115 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 27.00 0.041777 0.9815050 0.0034391 0.9817242 0.9807104 1.0043 1.00117 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 27.00 0.041777 0.9767584 0.0034250 0.9763977 0.9768703 1.0043 1.00117 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 27.50 0.043239 0.9783973 0.0027867 0.9780590 0.9788190 1.0044 1.00119 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.00 0.044714 0.9794805 0.0030084 0.9795098 0.9791526 1.0045 1.00121 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.00 0.044717 0.9754759 0.0029994 0.9759634 0.9755665 1.0045 1.00121 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.50 0.046213 0.9775588 0.0031276 0.9774502 0.9776054 1.0045 1.00124 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.50 0.046214 0.9779865 0.0031317 0.9774998 0.9778182 1.0045 1.00124 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.00 0.047729 0.9773476 0.0036090 0.9780241 0.9768681 1.0046 1.00126 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.00 0.047730 0.9781262 0.0029826 0.9779047 0.9783458 1.0046 1.00126 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.50 0.049261 0.9790586 0.0030338 0.9795123 0.9795403 1.0047 1.00128 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.50 0.049265 0.9806475 0.0030396 0.9802238 0.9798665 1.0047 1.00128 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.99 0.050785 0.9756401 0.0031451 0.9761069 0.9747888 1.0047 1.00130 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.99 0.050784 0.9748304 0.0031400 0.9742125 0.9741721 1.0047 1.00130 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 30.50 0.052405 0.9767741 0.0027588 0.9767098 0.9766667 1.0048 1.00132 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 30.50 0.052405 0.9791623 0.0037617 0.9799086 0.9790510 1.0048 1.00132 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.00 0.053971 0.9741054 0.0027950 0.9741748 0.9734554 1.0048 1.00134 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.00 0.053972 0.9769176 0.0034105 0.9773994 0.9765627 1.0048 1.00134 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.51 0.055632 0.9729750 0.0029316 0.9725489 0.9725665 1.0049 1.00137 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 32.00 0.057214 0.9743750 0.0030014 0.9740396 0.9735469 1.0050 1.00139 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.51 0.055633 0.9753602 0.0029665 0.9757692 0.9756285 1.0049 1.00137 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 32.00 0.057196 0.9765780 0.0028979 0.9769502 0.9759574 1.0050 1.00139 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 32.50 0.058878 0.9751055 0.0032747 0.9758821 0.9752391 1.0050 1.00141 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 32.50 0.058852 0.9747527 0.0032261 0.9743370 0.9740040 1.0050 1.00141 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.01 0.060538 0.9740989 0.0032483 0.9739641 0.9738543 1.0051 1.00143 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.01 0.060538 0.9711302 0.0032365 0.9713671 0.9715278 1.0051 1.00143 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.50 0.062169 0.9751893 0.0033262 0.9748510 0.9745636 1.0051 1.00145 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.50 0.062168 0.9756407 0.0033179 0.9762788 0.9757528 1.0051 1.00145 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.00 0.063852 0.9707958 0.0030412 0.9707087 0.9707542 1.0052 1.00147 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.00 0.063853 0.9711157 0.0030388 0.9719933 0.9716282 1.0052 1.00147 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.50 0.065549 0.9724849 0.0029161 0.9724940 0.9726867 1.0052 1.00150 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.50 0.065547 0.9729098 0.0029060 0.9735932 0.9721794 1.0052 1.00150 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 35.00 0.067257 0.9741556 0.0026977 0.9744672 0.9738932 1.0053 1.00152 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 35.50 0.068982 0.9753244 0.0028664 0.9749915 0.9750095 1.0054 1.00154 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 35.50 0.069029 0.9756688 0.0028723 0.9758515 0.9759796 1.0054 1.00154 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 36.00 0.070747 0.9728376 0.0028853 0.9725088 0.9723153 1.0054 1.00156 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 36.00 0.070721 0.9762951 0.0029036 0.9770216 0.9763895 1.0054 1.00156 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 40.00 0.085110 0.9692692 0.0024686 0.9691959 0.9689037 1.0058 1.00173 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 40.00 0.085111 0.9686095 0.0024504 0.9686759 0.9681636 1.0058 1.00173 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 32.00 0.057214 0.9769192 0.0036797 0.9774799 0.9763887 1.0050 1.00139 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 32.00 0.057196 0.9786305 0.0035362 0.9791700 0.9782504 1.0050 1.00139 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 32.00 0.057194 0.9806474 0.0026575 0.9812959 0.9801816 1.0050 1.00139 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 36.50 0.072519 0.9644758 0.0034126 0.9643926 0.9647319 1.0055 1.00158 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 36.50 0.072519 0.9667732 0.0034165 0.9664626 0.9669126 1.0055 1.00158 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.00 0.074283 0.9662218 0.0033330 0.9661474 0.9662589 1.0055 1.00160 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.00 0.074283 0.9650379 0.0033245 0.9643955 0.9649513 1.0055 1.00160 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.50 0.076059 0.9712722 0.0029340 0.9704122 0.9713908 1.0056 1.00162 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.50 0.076061 0.9712933 0.0029302 0.9707421 0.9713735 1.0056 1.00162 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.99 0.077811 0.9677714 0.0027493 0.9681383 0.9682761 1.0056 1.00165 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.99 0.077810 0.9709834 0.0027747 0.9711731 0.9707206 1.0056 1.00165 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 38.50 0.079645 0.9691181 0.0020316 0.9689102 0.9696564 1.0057 1.00167 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.00 0.081459 0.9689926 0.0019923 0.9682506 0.9690689 1.0057 1.00169 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.49 0.083246 0.9720335 0.0025192 0.9720653 0.9720698 1.0058 1.00171 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.49 0.083246 0.9652851 0.0067888 0.9660398 0.9650646 1.0058 1.00171 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.49 0.083244 0.9682258 0.0025100 0.9680523 0.9683007 1.0058 1.00171 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.00 0.085110 0.9691076 0.0025203 0.9688111 0.9687780 1.0058 1.00173 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.00 0.085111 0.9714274 0.0025072 0.9718624 0.9716980 1.0058 1.00173 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.50 0.086952 0.9725155 0.0025108 0.9717720 0.9723931 1.0059 1.00175 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.50 0.086952 0.9720782 0.0025165 0.9716514 0.9721667 1.0059 1.00175 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.01 0.088843 0.9705941 0.0025283 0.9703134 0.9709274 1.0059 1.00178 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.01 0.088843 0.9701351 0.0025374 0.9702795 0.9701547 1.0059 1.00178 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.49 0.090632 0.9709503 0.0025402 0.9708931 0.9710996 1.0060 1.00180 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.49 0.090633 0.9683331 0.0025280 0.9683028 0.9691031 1.0060 1.00180 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.00 0.092539 0.9717610 0.0025453 0.9712158 0.9719387 1.0060 1.00182 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.00 0.092540 0.9706550 0.0025573 0.9707914 0.9704218 1.0060 1.00182 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.50 0.094419 0.9709804 0.0023541 0.9710651 0.9713979 1.0061 1.00184 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.50 0.094418 0.9721463 0.0023465 0.9724645 0.9723207 1.0061 1.00184 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.00 0.096307 0.9712356 0.0025828 0.9707877 0.9713167 1.0061 1.00186 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.00 0.096307 0.9692624 0.0025946 0.9691835 0.9690571 1.0061 1.00186 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.50 0.098203 0.9687973 0.0026054 0.9682765 0.9687362 1.0062 1.00188 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.50 0.098205 0.9680464 0.0025931 0.9681978 0.9688693 1.0062 1.00188 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.00 0.100105 0.9682114 0.0025522 0.9684956 0.9682975 1.0062 1.00191 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.00 0.100107 0.9713734 0.0026166 0.9715423 0.9711860 1.0062 1.00191 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.51 0.102055 0.9683438 0.0026237 0.9681369 0.9685506 1.0063 1.00193 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.51 0.102055 0.9703725 0.0026282 0.9706894 0.9705114 1.0063 1.00193 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.00 0.103939 0.9704367 0.0026248 0.9701816 0.9701450 1.0063 1.00195 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.00 0.103940 0.9731310 0.0026549 0.9729516 0.9730168 1.0063 1.00195 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.50 0.105866 0.9702422 0.0024012 0.9702732 0.9707666 1.0064 1.00197 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.50 0.105862 0.9730920 0.0024085 0.9724415 0.9732608 1.0064 1.00197 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.01 0.107833 0.9711298 0.0024389 0.9711125 0.9707432 1.0064 1.00199 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.01 0.107832 0.9715673 0.0024338 0.9719726 0.9718220 1.0064 1.00199 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.50 0.109733 0.9713301 0.0024058 0.9710453 0.9719009 1.0065 1.00202 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.50 0.109733 0.9692482 0.0023950 0.9690188 0.9693633 1.0065 1.00202 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.00 0.111677 0.9699116 0.0024117 0.9693602 0.9700037 1.0065 1.00204 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.00 0.111678 0.9685077 0.0024188 0.9689554 0.9684609 1.0065 1.00204 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.51 0.113663 0.9667054 0.0024996 0.9670007 0.9670775 1.0066 1.00206 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.51 0.113662 0.9671888 0.0025066 0.9673508 0.9671974 1.0066 1.00206 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.00 0.115581 0.9690854 0.0029180 0.9687723 0.9689665 1.0066 1.00208 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.00 0.115582 0.9658848 0.0029005 0.9653757 0.9659290 1.0066 1.00208 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.50 0.117543 0.9655509 0.0029294 0.9656431 0.9659310 1.0067 1.00210 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.50 0.117544 0.9642206 0.0029170 0.9646246 0.9645121 1.0067 1.00210 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 C 73.01 0.212676 0.9694297 0.0041649 0.9702577 0.9697681 1.0086 1.00261 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 73.01 0.212694 0.9689371 0.0039649 0.9690396 0.9692174 1.0086 1.00261 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221949 0.9638334 0.0034457 0.9636451 0.9641172 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221938 0.9669121 0.0034469 0.9668578 0.9663293 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221949 0.9657112 0.0031736 0.9655573 0.9658159 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221941 0.9613607 0.0031553 0.9607341 0.9610635 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 77.98 0.231289 0.9647902 0.0031289 0.9642443 0.9653933 1.0089 1.00279 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 77.98 0.231277 0.9626519 0.0031159 0.9622184 0.9633567 1.0089 1.00279 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 80.49 0.240258 0.9633334 0.0031251 0.9637233 0.9639725 1.0090 1.00287 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 80.49 0.240260 0.9688612 0.0031639 0.9690178 0.9687901 1.0090 1.00287 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 83.02 0.249310 0.9640266 0.0023768 0.9635809 0.9641117 1.0091 1.00297 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 85.51 0.257838 0.9697724 0.0024045 0.9690388 0.9696947 1.0093 1.00305 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 88.01 0.266320 0.9706854 0.0031662 0.9708888 0.9705429 1.0094 1.00314 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 88.01 0.266331 0.9675735 0.0086067 0.9676933 0.9684015 1.0094 1.00314 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 88.01 0.266324 0.9654647 0.0031479 0.9649863 0.9659535 1.0094 1.00314 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 90.50 0.274445 0.9739885 0.0031853 0.9737465 0.9741008 1.0095 1.00323 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 90.50 0.274434 0.9769849 0.0031748 0.9773376 0.9777837 1.0095 1.00323 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 93.00 0.282468 0.9746268 0.0032631 0.9739759 0.9745829 1.0096 1.00332 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 95.49 0.290101 0.9778700 0.0032896 0.9781418 0.9786722 1.0098 1.00341 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 95.49 0.290115 0.9790510 0.0033034 0.9795829 0.9790593 1.0098 1.00341 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 98.01 0.297722 0.9774275 0.0033839 0.9770915 0.9773968 1.0099 1.00350 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 98.01 0.297708 0.9791916 0.0033815 0.9790640 0.9793636 1.0099 1.00350 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 100.50 0.304881 0.9829376 0.0034376 0.9834448 0.9827635 1.0100 1.00359 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 100.50 0.304878 0.9868978 0.0034677 0.9868534 0.9872919 1.0100 1.00359 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 103.00 0.311934 0.9820679 0.0032365 0.9812500 0.9815318 1.0101 1.00368 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 103.00 0.311928 0.9883573 0.0032431 0.9885811 0.9885296 1.0101 1.00368 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 105.54 0.318730 0.9926133 0.0036226 0.9923490 0.9927956 1.0102 1.00377 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 105.54 0.318734 0.9911748 0.0036456 0.9907262 0.9918353 1.0102 1.00377 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 108.04 0.325279 0.9892534 0.0042036 0.9878309 0.9889560 1.0103 1.00386 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 108.04 0.325293 0.9905686 0.0036216 0.9906458 0.9912415 1.0103 1.00386 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 110.53 0.331453 0.9922144 0.0036298 0.9919092 0.9922903 1.0103 1.00395 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 110.53 0.331457 0.9908969 0.0037057 0.9913260 0.9903475 1.0103 1.00395 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 113.06 0.337572 0.9927494 0.0037854 0.9923027 0.9932092 1.0104 1.00404 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 113.06 0.337586 0.9919456 0.0037777 0.9918553 0.9911743 1.0104 1.00404 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 115.56 0.343296 0.9986598 0.0038219 0.9988047 0.9991680 1.0105 1.00413 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 115.56 0.343294 1.0018863 0.0038689 1.0021119 1.0025756 1.0105 1.00413 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 117.94 0.348571 0.9995877 0.0035794 0.9992129 1.0003784 1.0106 1.00421 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 117.94 0.348570 1.0012142 0.0035829 1.0001548 1.0021190 1.0106 1.00421 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 120.49 0.353927 1.0012623 0.0036692 1.0008127 1.0018725 1.0107 1.00430 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 120.49 0.353925 1.0078900 0.0036719 1.0086557 1.0084500 1.0107 1.00430 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 123.08 0.359153 1.0018002 0.0036681 1.0010941 1.0006045 1.0107 1.00440 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 123.08 0.359149 1.0056766 0.0036660 1.0038909 1.0061939 1.0107 1.00440 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 125.41 0.363583 1.0087774 0.0037186 1.0088554 1.0094168 1.0108 1.00448 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 125.41 0.363581 1.0093906 0.0037362 1.0091322 1.0095590 1.0108 1.00448 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 128.02 0.368375 1.0036190 0.0037607 1.0027106 1.0038783 1.0109 1.00457 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 128.02 0.368376 1.0049552 0.0037752 1.0044479 1.0049586 1.0109 1.00457 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 130.55 0.372734 1.0140476 0.0044537 1.0137883 1.0141385 1.0109 1.00466 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 130.55 0.372723 1.0051323 0.0044035 1.0056664 1.0041622 1.0109 1.00466 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 132.95 0.376647 1.0058785 0.0044711 1.0060240 1.0058386 1.0110 1.00475 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 132.95 0.376656 1.0054881 0.0044590 1.0048424 1.0050270 1.0110 1.00475 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
585.0 A 25.51 0.058977 0.9843777 0.0079458 0.9827012 0.9851373 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058979 0.9768547 0.0072736 0.9766164 0.9763381 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059000 0.9776627 0.0072678 0.9780219 0.9773503 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058977 0.9742243 0.0064006 0.9747619 0.9739321 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059004 0.9654651 0.0063869 0.9660142 0.9658169 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059009 0.9713606 0.0058949 0.9704248 0.9711439 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058979 0.9737480 0.0064187 0.9744899 0.9739871 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059005 0.9769800 0.0072378 0.9776137 0.9768394 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058983 0.9762498 0.0072699 0.9759592 0.9763401 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059006 0.9617633 0.0069065 0.9618629 0.9616920 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058977 0.9690784 0.0071168 0.9682536 0.9682895 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058983 0.9714000 0.0071706 0.9714419 0.9710237 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9685914 0.0051919 0.9695141 0.9684387 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9703682 0.0052217 0.9714754 0.9713106 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9722443 0.0052192 0.9720376 0.9723262 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070731 0.9741688 0.0052464 0.9747057 0.9738608 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070727 0.9669198 0.0052041 0.9672384 0.9665310 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070728 0.9690470 0.0052113 0.9690782 0.9681723 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070726 0.9697659 0.0052139 0.9696352 0.9700856 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070732 0.9640158 0.0051885 0.9630560 0.9641798 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070725 0.9592113 0.0051386 0.9586078 0.9593287 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9674440 0.0052229 0.9679856 0.9681204 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 30.50 0.083123 0.9716952 0.0040462 0.9717429 0.9723616 1.0048 1.00081 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 30.50 0.083129 0.9675348 0.0040231 0.9667345 0.9674561 1.0048 1.00081 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 30.50 0.083137 0.9721525 0.0033104 0.9717802 0.9731721 1.0048 1.00081 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 33.01 0.096406 0.9714303 0.0030159 0.9716667 0.9720193 1.0051 1.00088 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 33.01 0.096406 0.9712248 0.0024722 0.9708358 0.9714600 1.0051 1.00088 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 33.01 0.096385 0.9676671 0.0045185 0.9680390 0.9681771 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096405 0.9692625 0.0045517 0.9697484 0.9697847 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096403 0.9789057 0.0046077 0.9788618 0.9786864 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096402 0.9667605 0.0045726 0.9674423 0.9671251 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096400 0.9723459 0.0045543 0.9715410 0.9724555 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096404 0.9753382 0.0045639 0.9757208 0.9752805 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096405 0.9765373 0.0045661 0.9764114 0.9770459 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096399 0.9740237 0.0045642 0.9740615 0.9738545 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 35.51 0.110004 0.9753535 0.0037397 0.9757646 0.9757392 1.0054 1.00095 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 35.51 0.109997 0.9695507 0.0037034 0.9702828 0.9690614 1.0054 1.00095 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 35.51 0.109999 0.9650181 0.0036534 0.9650902 0.9646099 1.0054 1.00095 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 38.00 0.124134 0.9717942 0.0030754 0.9710253 0.9717655 1.0056 1.00101 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 38.00 0.124138 0.9696065 0.0029962 0.9695581 0.9704051 1.0056 1.00101 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 40.51 0.138677 0.9719234 0.0026917 0.9714089 0.9723913 1.0059 1.00108 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 40.51 0.138681 0.9686145 0.0026486 0.9678717 0.9689174 1.0059 1.00108 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 42.99 0.153507 0.9678189 0.0023029 0.9668148 0.9685718 1.0061 1.00115 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 45.51 0.168762 0.9680615 0.0021166 0.9674916 0.9683953 1.0064 1.00121 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 48.01 0.184048 0.9636071 0.0021309 0.9631796 0.9643911 1.0066 1.00128 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 50.49 0.199229 0.9679158 0.0021614 0.9678826 0.9679840 1.0069 1.00135 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 53.01 0.214841 0.9631796 0.0020720 0.9628574 0.9637639 1.0071 1.00141 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 55.50 0.230113 0.9638691 0.0022236 0.9634660 0.9637915 1.0073 1.00148 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 58.00 0.245623 0.9648451 0.0022822 0.9650968 0.9650422 1.0075 1.00155 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 60.51 0.260796 0.9682486 0.0023445 0.9678536 0.9683281 1.0077 1.00161 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 63.00 0.275886 0.9683390 0.0023898 0.9677891 0.9688289 1.0079 1.00168 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 65.49 0.290508 0.9672939 0.0024421 0.9675458 0.9671755 1.0080 1.00175 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 68.01 0.305441 0.9707178 0.0024626 0.9704399 0.9713137 1.0082 1.00181 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 70.50 0.319488 0.9730377 0.0026415 0.9733164 0.9735920 1.0084 1.00188 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 73.01 0.333796 0.9776068 0.0027646 0.9774797 0.9777836 1.0086 1.00195 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 75.50 0.347294 0.9746375 0.0028255 0.9749606 0.9743051 1.0087 1.00201 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 78.00 0.360902 0.9809376 0.0029381 0.9802146 0.9802005 1.0089 1.00208 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 80.51 0.373781 0.9824070 0.0030368 0.9823324 0.9813288 1.0090 1.00215 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 80.51 0.373795 0.9810982 0.0020937 0.9818631 0.9806326 1.0090 1.00215 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 82.99 0.386560 0.9877522 0.0021703 0.9879160 0.9887092 1.0091 1.00221 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 85.49 0.398678 0.9859243 0.0022093 0.9862407 0.9860693 1.0093 1.00228 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 88.01 0.410848 0.9926070 0.0022740 0.9930968 0.9922618 1.0094 1.00235 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 90.50 0.422207 0.9986966 0.0023288 0.9992013 0.9982497 1.0095 1.00241 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 73.01 0.333795 0.9774517 0.0014500 0.9774655 0.9778908 1.0086 1.00195 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 B 16.00 0.025543 0.9892676 0.0072750 0.9899858 0.9882044 1.0028 1.00069 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 16.51 0.027166 0.9753222 0.0080489 0.9756387 0.9743130 1.0029 1.00072 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 16.51 0.027167 0.9725111 0.0079506 0.9729207 0.9732066 1.0029 1.00072 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.01 0.028802 0.9857251 0.0081519 0.9861457 0.9837792 1.0030 1.00074 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.01 0.028801 0.9887164 0.0081425 0.9895167 0.9870133 1.0030 1.00074 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.50 0.030441 0.9784110 0.0080295 0.9783040 0.9782034 1.0030 1.00076 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.50 0.030440 0.9795186 0.0080822 0.9796652 0.9789143 1.0030 1.00076 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.00 0.032159 0.9858315 0.0086392 0.9855794 0.9849626 1.0031 1.00078 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.00 0.032158 0.9785150 0.0085223 0.9791372 0.9789953 1.0031 1.00078 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.00 0.032158 0.9773262 0.0084621 0.9773363 0.9767716 1.0031 1.00078 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9790986 0.0082719 0.9787147 0.9792609 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033954 0.9823706 0.0083356 0.9826861 0.9818545 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9763440 0.0081991 0.9754218 0.9757120 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9778339 0.0072742 0.9774152 0.9776253 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9892413 0.0074684 0.9883725 0.9893490 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033954 0.9815344 0.0068585 0.9817871 0.9802934 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033954 0.9841219 0.0068644 0.9845769 0.9832143 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9808310 0.0060821 0.9815689 0.9794254 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.99 0.035678 0.9767849 0.0061459 0.9774444 0.9765441 1.0032 1.00082 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.99 0.035678 0.9779956 0.0056751 0.9769905 0.9768395 1.0032 1.00082 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.50 0.037554 0.9798862 0.0062034 0.9811660 0.9791002 1.0033 1.00084 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9860212 0.0070299 0.9864674 0.9849219 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9812537 0.0070316 0.9808266 0.9805427 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9695134 0.0067174 0.9698826 0.9691814 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9742475 0.0068925 0.9737288 0.9725638 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9777456 0.0069497 0.9775971 0.9769083 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9740290 0.0051263 0.9754724 0.9730263 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9827752 0.0051894 0.9847391 0.9826440 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9771518 0.0051503 0.9774482 0.9763838 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9779932 0.0051696 0.9790283 0.9773536 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 20.49 0.041305 0.9774316 0.0052352 0.9784298 0.9761553 1.0035 1.00089 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 20.49 0.041305 0.9752372 0.0052206 0.9761629 0.9734437 1.0035 1.00089 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9763395 0.0053031 0.9765355 0.9757454 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9702843 0.0052761 0.9702730 0.9694017 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9674942 0.0052401 0.9677475 0.9667809 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043300 0.9751781 0.0053140 0.9762051 0.9749369 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9830852 0.0042905 0.9839109 0.9825885 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9757284 0.0042553 0.9758241 0.9753933 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043302 0.9783752 0.0036685 0.9790679 0.9782400 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9802260 0.0034120 0.9810345 0.9800002 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9793377 0.0030104 0.9798448 0.9789246 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043303 0.9701865 0.0040955 0.9711250 0.9701365 1.0035 1.00091 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 21.50 0.045293 0.9729777 0.0041349 0.9739664 0.9726688 1.0036 1.00093 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 22.00 0.047322 0.9801173 0.0041897 0.9798794 0.9793630 1.0037 1.00095 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 22.50 0.049388 0.9650570 0.0041626 0.9664463 0.9645708 1.0037 1.00097 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.01 0.051532 0.9736535 0.0041763 0.9727836 0.9729963 1.0038 1.00100 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.51 0.053670 0.9775953 0.0042092 0.9784588 0.9770648 1.0039 1.00102 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.99 0.055744 0.9771731 0.0042246 0.9777063 0.9769113 1.0039 1.00104 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.99 0.055745 0.9737638 0.0042194 0.9741718 0.9728584 1.0039 1.00104 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.99 0.055744 0.9759491 0.0034352 0.9761714 0.9761391 1.0039 1.00104 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 24.50 0.057996 0.9735035 0.0034315 0.9748046 0.9727198 1.0040 1.00106 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 24.99 0.060186 0.9705612 0.0034095 0.9702509 0.9694773 1.0041 1.00108 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 24.99 0.060185 0.9765509 0.0028366 0.9760963 0.9762458 1.0041 1.00108 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 25.50 0.062501 0.9745418 0.0027849 0.9748240 0.9749200 1.0041 1.00110 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 25.50 0.062501 0.9827718 0.0024864 0.9826954 0.9828821 1.0041 1.00110 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 25.50 0.062501 0.9748971 0.0024393 0.9743787 0.9752874 1.0041 1.00110 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 26.00 0.064804 0.9764937 0.0021033 0.9759226 0.9768410 1.0042 1.00113 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 26.00 0.064802 0.9768502 0.0019108 0.9765147 0.9771652 1.0042 1.00113 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 26.51 0.067186 0.9720421 0.0019110 0.9717633 0.9721853 1.0043 1.00115 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 27.00 0.069497 0.9736454 0.0019264 0.9731432 0.9736998 1.0043 1.00117 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 27.49 0.071840 0.9717998 0.0018441 0.9718756 0.9721820 1.0044 1.00119 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 28.00 0.074309 0.9703068 0.0019546 0.9700445 0.9705262 1.0045 1.00121 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 28.50 0.076761 0.9670584 0.0019732 0.9675022 0.9670875 1.0045 1.00124 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 29.01 0.079290 0.9706438 0.0020140 0.9702833 0.9712013 1.0046 1.00126 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 29.51 0.081796 0.9719825 0.0020207 0.9719240 0.9722295 1.0047 1.00128 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 29.99 0.084222 0.9701180 0.0020444 0.9700659 0.9701281 1.0047 1.00130 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 30.50 0.086833 0.9663614 0.0020255 0.9661114 0.9663352 1.0048 1.00132 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 31.00 0.089414 0.9683692 0.0021215 0.9676388 0.9679927 1.0048 1.00134 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 31.49 0.091963 0.9676495 0.0021886 0.9674196 0.9675920 1.0049 1.00136 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 32.00 0.094648 0.9649025 0.0022266 0.9649101 0.9651912 1.0050 1.00139 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 32.51 0.097391 0.9704330 0.0022955 0.9698985 0.9702372 1.0050 1.00141 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 32.99 0.099993 0.9693319 0.0023505 0.9687342 0.9693897 1.0051 1.00143 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 33.49 0.102709 0.9671493 0.0019833 0.9675739 0.9671110 1.0051 1.00145 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 33.99 0.105428 0.9686067 0.0020644 0.9686630 0.9694107 1.0052 1.00147 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 34.51 0.108218 0.9677015 0.0021564 0.9674691 0.9678018 1.0052 1.00150 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110965 0.9666641 0.0022521 0.9670493 0.9661108 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9701271 0.0022618 0.9698863 0.9702071 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111009 0.9656729 0.0022453 0.9661205 0.9658326 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110965 0.9682046 0.0022568 0.9680776 0.9689731 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111010 0.9645399 0.0022480 0.9642391 0.9650212 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9688471 0.0022601 0.9682331 0.9688861 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9613549 0.0022367 0.9612987 0.9615552 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9684417 0.0022505 0.9684515 0.9682932 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110919 0.9661879 0.0022405 0.9666925 0.9666443 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111010 0.9636734 0.0041659 0.9657797 0.9609659 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111009 0.9675151 0.0021551 0.9675649 0.9679005 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111009 0.9693996 0.0021648 0.9699424 0.9696100 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110965 0.9679867 0.0019224 0.9679941 0.9685044 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 31.49 0.091963 0.9643496 0.0022793 0.9639873 0.9646188 1.0049 1.00136 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 35.00 0.110965 0.9648388 0.0019607 0.9645737 0.9654226 1.0053 1.00152 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 35.50 0.113745 0.9670102 0.0013510 0.9668454 0.9677162 1.0054 1.00154 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 36.50 0.119393 0.9647667 0.0012239 0.9644082 0.9649975 1.0055 1.00158 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 37.50 0.125073 0.9685826 0.0012174 0.9683166 0.9689399 1.0056 1.00162 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 38.50 0.130810 0.9668345 0.0012304 0.9667155 0.9669483 1.0057 1.00167 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 39.51 0.136662 0.9657842 0.0012459 0.9657053 0.9658506 1.0058 1.00171 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 40.50 0.142457 0.9680898 0.0012317 0.9677255 0.9693159 1.0059 1.00175 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 41.50 0.148354 0.9663646 0.0053737 0.9664638 0.9662764 1.0060 1.00180 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 41.50 0.148354 0.9635113 0.0012516 0.9632713 0.9636748 1.0060 1.00180 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 42.00 0.151321 0.9649388 0.0015644 0.9646453 0.9653986 1.0060 1.00182 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 42.50 0.154298 0.9656284 0.0016049 0.9653080 0.9661266 1.0061 1.00184 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 43.00 0.157280 0.9659179 0.0015300 0.9654998 0.9660545 1.0061 1.00186 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 43.50 0.160274 0.9656406 0.0015316 0.9653930 0.9662965 1.0062 1.00188 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 44.01 0.163333 0.9667545 0.0015477 0.9658887 0.9667660 1.0062 1.00191 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 44.51 0.166346 0.9650294 0.0015629 0.9653608 0.9654839 1.0063 1.00193 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 45.00 0.169304 0.9611873 0.0015719 0.9608292 0.9611769 1.0063 1.00195 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 45.50 0.172331 0.9665685 0.0016011 0.9663970 0.9670678 1.0064 1.00197 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 46.01 0.175415 0.9661653 0.0016588 0.9658035 0.9663356 1.0064 1.00199 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 46.51 0.178456 0.9657022 0.0016254 0.9657019 0.9658430 1.0065 1.00202 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 47.01 0.181497 0.9609757 0.0016299 0.9607453 0.9614162 1.0065 1.00204 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 C 73.01 0.334011 0.9800837 0.0040271 0.9801406 0.9802838 1.0086 1.00261 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 73.01 0.334037 0.9802392 0.0021129 0.9801549 0.9801764 1.0086 1.00261 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 77.98 0.361000 0.9852805 0.0022253 0.9856177 0.9858718 1.0089 1.00279 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 83.02 0.386973 0.9852769 0.0023224 0.9851844 0.9853660 1.0091 1.00297 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 93.00 0.433773 1.0016889 0.0025934 1.0018924 1.0015008 1.0096 1.00332 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 98.01 0.454929 1.0097245 0.0027723 1.0097982 1.0094291 1.0099 1.00350 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 103.00 0.474529 1.0150940 0.0028791 1.0150032 1.0155602 1.0101 1.00368 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 108.04 0.492722 1.0235577 0.0131834 1.0216201 1.0247335 1.0103 1.00386 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 108.04 0.492691 1.0208746 0.0028990 1.0203306 1.0208595 1.0103 1.00386 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 110.51 0.500929 1.0261143 0.0036604 1.0263301 1.0261698 1.0103 1.00395 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 112.92 0.508866 1.0267037 0.0038052 1.0263548 1.0263350 1.0104 1.00403 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 115.56 0.516976 1.0355650 0.0036368 1.0352401 1.0352752 1.0105 1.00413 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 117.94 0.524063 1.0325916 0.0036819 1.0316428 1.0327397 1.0106 1.00421 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 120.49 0.531168 1.0389241 0.0037542 1.0388382 1.0389093 1.0107 1.00430 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 123.08 0.538158 1.0351345 0.0038344 1.0350773 1.0355469 1.0107 1.00440 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 125.47 0.544191 1.0419026 0.0038873 1.0421937 1.0420583 1.0108 1.00448 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 128.02 0.550385 1.0480590 0.0039812 1.0476613 1.0481699 1.0109 1.00457 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 130.55 0.556122 1.0540879 0.0041544 1.0538716 1.0542202 1.0109 1.00466 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 132.95 0.561312 1.0515461 0.0041249 1.0510845 1.0514864 1.0110 1.00475 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 135.53 0.566478 1.0490552 0.0041552 1.0491655 1.0492411 1.0110 1.00484 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
720.0 A 38.00 0.183535 0.9639569 0.0035774 0.9635705 0.9639647 1.0056 1.00125 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 38.00 0.183527 0.9578433 0.0033585 0.9570866 0.9579985 1.0056 1.00125 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 38.00 0.183534 0.9564379 0.0034098 0.9560541 0.9579746 1.0056 1.00125 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 40.50 0.204463 0.9537142 0.0029906 0.9535002 0.9541780 1.0059 1.00133 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 40.50 0.204456 0.9535200 0.0026787 0.9530694 0.9543944 1.0059 1.00133 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 40.50 0.204443 0.9583606 0.0029953 0.9578131 0.9588972 1.0059 1.00133 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225760 0.9637667 0.0066720 0.9633114 0.9636617 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225763 0.9587322 0.0027285 0.9588843 0.9583809 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225763 0.9574574 0.0059321 0.9573013 0.9581900 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225765 0.9616211 0.0035881 0.9617260 0.9617477 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225760 0.9583375 0.0027314 0.9583740 0.9578471 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 45.51 0.247044 0.9625968 0.0027727 0.9626997 0.9625614 1.0064 1.00150 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 48.00 0.268566 0.9669953 0.0026264 0.9671088 0.9668537 1.0066 1.00158 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 50.50 0.290050 0.9702066 0.0026756 0.9705807 0.9703672 1.0069 1.00166 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 53.01 0.312024 0.9719405 0.0027321 0.9724859 0.9716201 1.0071 1.00174 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 55.50 0.333157 0.9757711 0.0027896 0.9754511 0.9761625 1.0073 1.00182 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 58.00 0.354269 0.9752513 0.0029111 0.9759958 0.9752000 1.0075 1.00191 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 60.50 0.374909 0.9738351 0.0029733 0.9740846 0.9734057 1.0077 1.00199 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 63.00 0.395409 0.9861443 0.0027237 0.9858991 0.9868325 1.0079 1.00207 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 65.51 0.415422 0.9879149 0.0056502 0.9878327 0.9880535 1.0080 1.00215 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 65.51 0.415428 0.9874113 0.0027962 0.9878379 0.9879365 1.0080 1.00215 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 68.01 0.435104 0.9976996 0.0028725 0.9978501 0.9981198 1.0082 1.00223 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 70.49 0.454010 0.9972004 0.0030113 0.9971656 0.9974558 1.0084 1.00232 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 73.01 0.472904 1.0036076 0.0031674 1.0037363 1.0040593 1.0086 1.00240 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 75.50 0.490801 1.0114607 0.0070973 1.0115141 1.0121529 1.0087 1.00248 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 75.50 0.490818 1.0059901 0.0038371 1.0058920 1.0075637 1.0087 1.00248 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 78.00 0.508461 1.0107221 0.0028607 1.0111275 1.0113852 1.0089 1.00256 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 80.50 0.525358 1.0130035 0.0030278 1.0123876 1.0139534 1.0090 1.00265 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 83.00 0.541891 1.0201197 0.0031984 1.0202569 1.0208219 1.0091 1.00273 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 88.01 0.573169 1.0296892 0.0039264 1.0295648 1.0293191 1.0094 1.00289 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 85.51 0.557785 1.0214156 0.0038229 1.0212516 1.0222547 1.0093 1.00281 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 90.50 0.587844 1.0283393 0.0034382 1.0272730 1.0294458 1.0095 1.00297 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 93.01 0.602181 1.0390286 0.0035988 1.0390976 1.0399345 1.0096 1.00306 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 95.50 0.615728 1.0346795 0.0037608 1.0337295 1.0355236 1.0098 1.00314 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 97.99 0.628831 1.0464724 0.0047973 1.0455559 1.0484351 1.0099 1.00322 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 97.99 0.628839 1.0472562 0.0047791 1.0457884 1.0482612 1.0099 1.00322 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 100.50 0.641440 1.0427677 0.0056253 1.0416774 1.0433519 1.0100 1.00330 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 100.50 0.641439 1.0434504 0.0049298 1.0423588 1.0447049 1.0100 1.00330 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 103.00 0.653555 1.0543357 0.0051674 1.0540923 1.0550357 1.0101 1.00338 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 103.00 0.653554 1.0566887 0.0052118 1.0560137 1.0591161 1.0101 1.00338 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 105.51 0.665077 1.0550536 0.0065588 1.0539091 1.0571751 1.0102 1.00347 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 105.51 0.665077 1.0510489 0.0047244 1.0502162 1.0524195 1.0102 1.00347 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 105.51 0.665075 1.0547371 0.0046536 1.0532325 1.0559435 1.0102 1.00347 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 108.00 0.676109 1.0570724 0.0049292 1.0568867 1.0584866 1.0103 1.00355 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 108.00 0.676105 1.0540077 0.0049042 1.0543533 1.0551798 1.0103 1.00355 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 73.01 0.472914 1.0038302 0.0028673 1.0042089 1.0041527 1.0086 1.00240 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 B 22.00 0.071131 0.9705213 0.0041912 0.9708096 0.9700755 1.0037 1.00095 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 22.50 0.074195 0.9683506 0.0039690 0.9685474 0.9678803 1.0037 1.00097 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 23.00 0.077313 0.9641741 0.0040332 0.9640389 0.9651420 1.0038 1.00100 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 23.00 0.077316 0.9639217 0.0035130 0.9638947 0.9639251 1.0038 1.00100 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 23.51 0.080545 0.9691828 0.0031820 0.9687940 0.9692837 1.0039 1.00102 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.00 0.083699 0.9654589 0.0035425 0.9654612 0.9658323 1.0039 1.00104 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.00 0.083701 0.9717167 0.0077009 0.9721831 0.9707973 1.0039 1.00104 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.00 0.083699 0.9661506 0.0031742 0.9663559 0.9657897 1.0039 1.00104 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.50 0.086960 0.9709243 0.0041894 0.9701978 0.9714402 1.0040 1.00106 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 25.01 0.090337 0.9691377 0.0032212 0.9691649 0.9688719 1.0041 1.00108 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 25.01 0.090333 0.9702843 0.0032288 0.9698996 0.9703839 1.0041 1.00108 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 25.50 0.093616 0.9654006 0.0029915 0.9655921 0.9658759 1.0041 1.00110 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 26.00 0.097015 0.9718132 0.0030272 0.9721360 0.9719359 1.0042 1.00113 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 26.51 0.100517 0.9695277 0.0030398 0.9692796 0.9697318 1.0043 1.00115 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 27.00 0.103931 0.9701811 0.0030494 0.9695626 0.9706528 1.0043 1.00117 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 27.50 0.107449 0.9624613 0.0031021 0.9629281 0.9624548 1.0044 1.00119 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 28.00 0.111012 0.9619275 0.0031209 0.9621322 0.9614401 1.0045 1.00121 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 28.50 0.114607 0.9675293 0.0027924 0.9671288 0.9681849 1.0045 1.00124 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.00 0.118239 0.9633163 0.0054650 0.9637251 0.9627110 1.0046 1.00126 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.00 0.118240 0.9673303 0.0028308 0.9675374 0.9678817 1.0046 1.00126 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.51 0.121933 0.9700696 0.0028543 0.9696299 0.9708122 1.0047 1.00128 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.99 0.125540 0.9654664 0.0029028 0.9650538 0.9656369 1.0047 1.00130 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 30.50 0.129354 0.9664333 0.0029672 0.9662249 0.9663148 1.0048 1.00132 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 31.00 0.133128 0.9701581 0.0060110 0.9712233 0.9692757 1.0048 1.00134 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 31.00 0.133125 0.9637449 0.0033868 0.9634655 0.9643724 1.0048 1.00134 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 31.51 0.136942 0.9671529 0.0026582 0.9673334 0.9678936 1.0049 1.00137 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 32.01 0.140779 0.9653737 0.0027400 0.9650880 0.9656566 1.0050 1.00139 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 32.51 0.144645 0.9674181 0.0028275 0.9669971 0.9677846 1.0050 1.00141 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 33.50 0.152375 0.9644244 0.0034213 0.9644429 0.9647094 1.0051 1.00145 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 33.01 0.148537 0.9653093 0.0033484 0.9647629 0.9656233 1.0051 1.00143 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156400 0.9668830 0.0031608 0.9658859 0.9670107 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9643302 0.0032604 0.9637683 0.9651983 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9633553 0.0032565 0.9633599 0.9636515 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9655836 0.0040222 0.9649333 0.9662400 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9689808 0.0040092 0.9682227 0.9694714 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9668926 0.0043818 0.9662508 0.9670850 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9683180 0.0039827 0.9683101 0.9691693 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156394 0.9665710 0.0040016 0.9659092 0.9669110 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156398 0.9659022 0.0040123 0.9651702 0.9662783 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156400 0.9668569 0.0045942 0.9667683 0.9676169 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9696525 0.0036290 0.9690817 0.9705873 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9659119 0.0035805 0.9658069 0.9671852 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9676454 0.0036552 0.9667553 0.9685549 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9654347 0.0036464 0.9655095 0.9660976 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156402 0.9625373 0.0036266 0.9628538 0.9630305 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156402 0.9627586 0.0036294 0.9626678 0.9622713 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9696747 0.0036630 0.9686232 0.9702082 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 30.50 0.129354 0.9629887 0.0032421 0.9632466 0.9624065 1.0048 1.00132 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 34.01 0.156396 0.9660043 0.0038556 0.9651831 0.9661943 1.0052 1.00147 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 34.01 0.156397 0.9666301 0.0034997 0.9665112 0.9669666 1.0052 1.00147 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 34.51 0.160368 0.9672555 0.0030701 0.9671153 0.9671182 1.0052 1.00150 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 35.00 0.164283 0.9664929 0.0030358 0.9658226 0.9663986 1.0053 1.00152 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 35.50 0.168290 0.9615722 0.0030081 0.9613085 0.9618267 1.0054 1.00154 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 36.00 0.172324 0.9574715 0.0024651 0.9574965 0.9573381 1.0054 1.00156 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 36.50 0.176391 0.9655886 0.0025248 0.9655870 0.9655531 1.0055 1.00158 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 37.00 0.180473 0.9675020 0.0025194 0.9675497 0.9679846 1.0055 1.00160 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 37.50 0.184570 0.9701254 0.0031229 0.9693632 0.9704692 1.0056 1.00162 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 38.01 0.188765 0.9678204 0.0031505 0.9678434 0.9679600 1.0056 1.00165 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 38.50 0.192818 0.9687719 0.0032040 0.9684026 0.9693531 1.0057 1.00167 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 39.00 0.196987 0.9631359 0.0031700 0.9629767 0.9629928 1.0057 1.00169 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 39.49 0.201067 0.9589220 0.0031996 0.9585636 0.9588857 1.0058 1.00171 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205298 0.9617330 0.0026696 0.9616180 0.9615918 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205332 0.9458827 0.0088114 0.9473259 0.9439189 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205303 0.9596116 0.0043336 0.9592656 0.9598328 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205333 0.9584456 0.0066445 0.9591179 0.9581637 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205333 0.9622597 0.0046748 0.9608675 0.9639809 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209520 0.9587654 0.0033589 0.9580661 0.9598851 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209521 0.9613604 0.0057722 0.9606331 0.9636998 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209521 0.9648077 0.0048614 0.9645225 0.9661784 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209521 0.9591181 0.0066443 0.9598761 0.9591770 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217940 0.9639149 0.0033976 0.9630158 0.9655634 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217937 0.9442725 0.0098203 0.9456651 0.9438739 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217940 0.9638346 0.0050092 0.9640596 0.9647433 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217940 0.9578716 0.0047543 0.9564593 0.9584069 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226358 0.9548326 0.0030870 0.9547046 0.9564204 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226388 0.9580700 0.0032223 0.9573513 0.9581507 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226391 0.9527831 0.0130805 0.9540620 0.9518127 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226398 0.9483853 0.0097251 0.9498707 0.9481790 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226390 0.9547088 0.0039738 0.9546581 0.9547403 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 43.50 0.234889 0.9599658 0.0032104 0.9598986 0.9607857 1.0062 1.00188 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 43.50 0.234888 0.9648345 0.0051984 0.9644555 0.9658216 1.0062 1.00188 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 43.50 0.234889 0.9561786 0.0040647 0.9560132 0.9575553 1.0062 1.00188 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 44.51 0.243494 0.9556031 0.0031029 0.9552720 0.9565133 1.0063 1.00193 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 39.49 0.201109 0.9597914 0.0025789 0.9588006 0.9605140 1.0058 1.00171 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 39.49 0.201113 0.9610789 0.0024114 0.9607441 0.9616830 1.0058 1.00171 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 40.00 0.205242 0.9592196 0.0026019 0.9587268 0.9590798 1.0058 1.00173 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 40.00 0.205237 0.9589771 0.0046471 0.9602368 0.9593596 1.0058 1.00173 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 40.50 0.209429 0.9636301 0.0026428 0.9624431 0.9641922 1.0059 1.00175 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.01 0.213721 0.9651469 0.0025477 0.9652822 0.9655789 1.0059 1.00178 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.01 0.213727 0.9625253 0.0025335 0.9612775 0.9634048 1.0059 1.00178 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.50 0.217844 0.9600910 0.0025706 0.9603844 0.9605919 1.0060 1.00180 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.50 0.217836 0.9613544 0.0025840 0.9608769 0.9620290 1.0060 1.00180 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.00 0.222191 0.9621123 0.0026173 0.9615413 0.9622911 1.0060 1.00182 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.00 0.222193 0.9618451 0.0034453 0.9616568 0.9621478 1.0060 1.00182 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.00 0.222191 0.9560160 0.0036899 0.9564910 0.9571513 1.0060 1.00182 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.50 0.226427 0.9665206 0.0031346 0.9661682 0.9668086 1.0061 1.00184 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.50 0.226422 0.9632198 0.0026684 0.9632718 0.9637730 1.0061 1.00184 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.00 0.230669 0.9642416 0.0032234 0.9643183 0.9648763 1.0061 1.00186 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.00 0.230670 0.9665441 0.0041976 0.9664430 0.9665867 1.0061 1.00186 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.00 0.230666 0.9649467 0.0027123 0.9655165 0.9647978 1.0061 1.00186 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.50 0.234784 0.9613321 0.0026871 0.9615957 0.9615992 1.0062 1.00188 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.50 0.234787 0.9573487 0.0026752 0.9577350 0.9577019 1.0062 1.00188 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.98 0.239006 0.9595105 0.0027122 0.9589027 0.9596790 1.0062 1.00191 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.98 0.239009 0.9591932 0.0035432 0.9599983 0.9597892 1.0062 1.00191 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.98 0.239010 0.9628975 0.0034470 0.9630266 0.9629115 1.0062 1.00191 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 44.49 0.243344 0.9577495 0.0024688 0.9578826 0.9574814 1.0063 1.00193 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 44.49 0.243348 0.9575459 0.0024653 0.9580304 0.9577342 1.0063 1.00193 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 45.00 0.247693 0.9627300 0.0025141 0.9617454 0.9626778 1.0063 1.00195 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 45.50 0.251967 0.9597891 0.0025549 0.9593440 0.9603835 1.0064 1.00197 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 45.50 0.251964 0.9632925 0.0025606 0.9629974 0.9629016 1.0064 1.00197 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 C 73.01 0.472874 1.0047499 0.0023811 1.0052260 1.0048532 1.0086 1.00574 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 73.01 0.472876 1.0045272 0.0021546 1.0047530 1.0047598 1.0086 1.00574 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 75.49 0.490760 1.0072260 0.0022102 1.0077180 1.0071073 1.0087 1.00593 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 77.98 0.508292 1.0096175 0.0023000 1.0096718 1.0100871 1.0089 1.00613 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 80.49 0.525321 1.0101056 0.0023093 1.0096492 1.0101782 1.0090 1.00632 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 83.02 0.542028 1.0257792 0.0024197 1.0260235 1.0263188 1.0091 1.00652 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 85.51 0.557861 1.0219112 0.0020266 1.0220064 1.0226217 1.0093 1.00672 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 88.01 0.573211 1.0249974 0.0021074 1.0252143 1.0253142 1.0094 1.00692 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 90.50 0.587905 1.0227841 0.0140521 1.0276804 1.0242743 1.0095 1.00711 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 90.50 0.587898 1.0327599 0.0021969 1.0325877 1.0337542 1.0095 1.00711 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 93.00 0.602155 1.0414983 0.0219180 1.0376379 1.0412121 1.0096 1.00731 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 93.00 0.602159 1.0363589 0.0027995 1.0359954 1.0375804 1.0096 1.00731 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 95.48 0.615663 1.0350932 0.0028912 1.0344590 1.0364569 1.0098 1.00750 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 98.01 0.628986 1.0498247 0.0030505 1.0496016 1.0511460 1.0099 1.00770 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 100.50 0.641508 1.0387159 0.0031400 1.0383505 1.0399713 1.0100 1.00790 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 103.00 0.653562 1.0475281 0.0032905 1.0461911 1.0486319 1.0101 1.00809 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665249 1.0489241 0.0028118 1.0485143 1.0494128 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665238 1.0552928 0.0093791 1.0527655 1.0563822 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665258 1.0528541 0.0045420 1.0513662 1.0542760 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665248 1.0523230 0.0069968 1.0522713 1.0540078 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665248 1.0569132 0.0049105 1.0546501 1.0604885 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676303 1.0573059 0.0036169 1.0559003 1.0593247 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676298 1.0559939 0.0062148 1.0551724 1.0605091 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676297 1.0603616 0.0052260 1.0599228 1.0633110 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676302 1.0626206 0.0071706 1.0608845 1.0640783 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696913 1.0638296 0.0039212 1.0610545 1.0674098 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696937 1.0625823 0.0115609 1.0612876 1.0643850 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696910 1.0727228 0.0058274 1.0704375 1.0754070 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696912 1.0730795 0.0055662 1.0697640 1.0755840 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715149 1.0668672 0.0037446 1.0644649 1.0689010 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715149 1.0744961 0.0039198 1.0730010 1.0757532 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715147 1.0872457 0.0121945 1.0835188 1.0936064 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715146 1.0585528 0.0048382 1.0578843 1.0594023 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 123.08 0.732478 1.0809804 0.0040553 1.0797666 1.0827984 1.0107 1.00967 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 123.08 0.732479 1.0789297 0.0065478 1.0735585 1.0829026 1.0107 1.00967 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 123.08 0.732478 1.0817228 0.0051489 1.0792315 1.0826493 1.0107 1.00967 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 128.02 0.747376 1.0815438 0.0039953 1.0799048 1.0832722 1.0109 1.01006 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 103.00 0.653623 1.0465645 0.0024924 1.0464353 1.0476462 1.0101 1.00809 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 103.00 0.653605 1.0494059 0.0023350 1.0479812 1.0512887 1.0101 1.00809 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 105.54 0.665194 1.0516187 0.0025636 1.0504522 1.0528423 1.0102 1.00829 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 105.54 0.665181 1.0528352 0.0045824 1.0507616 1.0555179 1.0102 1.00829 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 108.04 0.676367 1.0583929 0.0026699 1.0567452 1.0597802 1.0103 1.00849 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 108.04 0.676359 1.0607675 0.0026669 1.0591914 1.0622695 1.0103 1.00849 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 110.53 0.686691 1.0626389 0.0025741 1.0614701 1.0650264 1.0103 1.00868 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 110.53 0.686696 1.0578523 0.0025577 1.0561816 1.0598535 1.0103 1.00868 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 113.06 0.696973 1.0607309 0.0026525 1.0591702 1.0617944 1.0104 1.00888 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 113.06 0.696971 1.0623343 0.0026707 1.0613749 1.0643933 1.0104 1.00888 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 115.56 0.706412 1.0717798 0.0027416 1.0699682 1.0734294 1.0105 1.00908 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 115.56 0.706402 1.0675589 0.0035982 1.0648552 1.0692202 1.0105 1.00908 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 115.56 0.706395 1.0681096 0.0038768 1.0668969 1.0703587 1.0105 1.00908 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 117.94 0.715171 1.0716307 0.0033276 1.0697802 1.0745582 1.0106 1.00927 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 117.94 0.715172 1.0699130 0.0028357 1.0685278 1.0710124 1.0106 1.00927 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 120.49 0.723872 1.0821548 0.0034777 1.0804524 1.0853131 1.0107 1.00947 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 120.49 0.723864 1.0725253 0.0044945 1.0710578 1.0752759 1.0107 1.00947 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 120.49 0.723854 1.0828796 0.0029238 1.0822210 1.0850199 1.0107 1.00947 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 123.08 0.732465 1.0818754 0.0030230 1.0815981 1.0840614 1.0107 1.00967 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 123.08 0.732449 1.0784060 0.0030159 1.0770117 1.0791717 1.0107 1.00967 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 125.59 0.740162 1.0833195 0.0030806 1.0820774 1.0854290 1.0108 1.00987 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 125.59 0.740162 1.0902779 0.0040494 1.0891557 1.0938084 1.0108 1.00987 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 125.59 0.740152 1.0846534 0.0039126 1.0825482 1.0870977 1.0108 1.00987 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 128.02 0.747367 1.0846162 0.0028358 1.0840870 1.0860494 1.0109 1.01006 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 128.02 0.747354 1.0844398 0.0028322 1.0829114 1.0855168 1.0109 1.01006 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 130.65 0.754572 1.0965287 0.0029082 1.0944401 1.0997337 1.0109 1.01027 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 132.84 0.760295 1.0937689 0.0029603 1.0914931 1.0949436 1.0110 1.01044 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 132.84 0.760304 1.0855095 0.0029405 1.0837110 1.0875013 1.0110 1.01044 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
855.0 A 43.00 0.306851 0.9583690 0.0044593 0.9582228 0.9588114 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306859 0.9716498 0.0044758 0.9717837 0.9723592 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306902 0.9716887 0.0044028 0.9713454 0.9722518 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306904 0.9740382 0.0045972 0.9741381 0.9748404 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306888 0.9630379 0.0045279 0.9631260 0.9638850 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335383 0.9658848 0.0045667 0.9659931 0.9667779 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335385 0.9616279 0.0045404 0.9617760 0.9619855 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335386 0.9666968 0.0045482 0.9665786 0.9670882 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335370 0.9690151 0.0045812 0.9694706 0.9694319 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335381 0.9644968 0.0045312 0.9646277 0.9651135 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363893 0.9671409 0.0045888 0.9668062 0.9675335 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363887 0.9746955 0.0046383 0.9748944 0.9749130 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363849 0.9771637 0.0046536 0.9773238 0.9774359 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363852 0.9761796 0.0046658 0.9760239 0.9766373 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363838 0.9727765 0.0046135 0.9733057 0.9732145 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391673 0.9764680 0.0046693 0.9766422 0.9767393 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391679 0.9743272 0.0045566 0.9749938 0.9746782 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391627 0.9734478 0.0045766 0.9737682 0.9736527 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391630 0.9793358 0.0046737 0.9795142 0.9797772 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391630 0.9804603 0.0046352 0.9806944 0.9807770 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420080 0.9846621 0.0046457 0.9849639 0.9844446 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420083 0.9836838 0.0074590 0.9841020 0.9836390 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420103 0.9763129 0.0046812 0.9769186 0.9761866 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420099 0.9856101 0.0047296 0.9864689 0.9858812 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420102 0.9909947 0.0047179 0.9912409 0.9909063 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447090 0.9891023 0.0048277 0.9895958 0.9892776 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447116 0.9928857 0.0048396 0.9935230 0.9933885 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447114 0.9863842 0.0048227 0.9863104 0.9865261 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447120 0.9868701 0.0048440 0.9868586 0.9872129 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447111 0.9915869 0.0048770 0.9922031 0.9920133 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 58.00 0.474824 0.9925425 0.0023618 0.9930003 0.9923513 1.0075 1.00191 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 60.50 0.501140 0.9996551 0.0022184 1.0001542 0.9997641 1.0077 1.00199 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 63.00 0.527449 1.0010399 0.0022608 1.0013209 1.0016845 1.0079 1.00207 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 65.49 0.552353 1.0101438 0.0023278 1.0097920 1.0111587 1.0080 1.00215 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 68.00 0.577487 1.0217489 0.0024035 1.0217681 1.0224030 1.0082 1.00223 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 70.50 0.601103 1.0149035 0.0024432 1.0148856 1.0160539 1.0084 1.00232 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 73.01 0.624893 1.0247804 0.0025502 1.0248546 1.0254769 1.0086 1.00240 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 75.50 0.646801 1.0290862 0.0034697 1.0288536 1.0304493 1.0087 1.00248 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 78.00 0.668975 1.0329322 0.0027536 1.0329007 1.0337461 1.0089 1.00256 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 80.50 0.689459 1.0247592 0.0066325 1.0247528 1.0257921 1.0090 1.00265 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 83.01 0.710104 1.0446888 0.0023916 1.0443359 1.0452181 1.0091 1.00273 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 85.49 0.728977 1.0517318 0.0024755 1.0516186 1.0527552 1.0093 1.00281 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 88.01 0.748179 1.0574496 0.0031536 1.0580714 1.0585301 1.0094 1.00289 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 90.50 0.765639 1.0536858 0.0028349 1.0535409 1.0548384 1.0095 1.00297 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 85.51 0.729510 1.0489386 0.0027031 1.0491243 1.0498305 1.0093 1.00281 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 B 20.50 0.086749 0.9488726 0.0067308 0.9485746 0.9494930 1.0035 1.00089 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 21.00 0.090776 0.9639572 0.0067759 0.9634869 0.9644863 1.0035 1.00091 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 21.50 0.094880 0.9631343 0.0066662 0.9631029 0.9636802 1.0036 1.00093 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 22.00 0.099046 0.9668025 0.0069814 0.9666542 0.9672201 1.0037 1.00095 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 22.50 0.103281 0.9551851 0.0068780 0.9548312 0.9555541 1.0037 1.00097 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 22.50 0.103281 0.9522219 0.0068594 0.9521268 0.9527090 1.0037 1.00097 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 23.00 0.107588 0.9512372 0.0068540 0.9510606 0.9513062 1.0038 1.00100 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 23.51 0.112043 0.9587846 0.0068924 0.9592717 0.9589045 1.0039 1.00102 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 23.99 0.116275 0.9537795 0.0069050 0.9532550 0.9544315 1.0039 1.00104 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 24.50 0.120869 0.9489118 0.0068432 0.9492768 0.9496233 1.0040 1.00106 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 24.50 0.120863 0.9502749 0.0068667 0.9504457 0.9506040 1.0040 1.00106 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 25.01 0.125517 0.9562009 0.0069359 0.9563104 0.9565196 1.0041 1.00108 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 25.50 0.130019 0.9585269 0.0069764 0.9583911 0.9588977 1.0041 1.00110 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.01 0.134777 0.9631949 0.0070540 0.9629831 0.9634427 1.0042 1.00113 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.51 0.139501 0.9599915 0.0069989 0.9599217 0.9604632 1.0043 1.00115 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.51 0.139498 0.9560591 0.0069631 0.9561755 0.9563669 1.0043 1.00115 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.99 0.144052 0.9514688 0.0067956 0.9516204 0.9520418 1.0043 1.00117 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 27.50 0.148979 0.9529386 0.0068626 0.9527009 0.9533589 1.0044 1.00119 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 28.00 0.153845 0.9607076 0.0070458 0.9604932 0.9610591 1.0045 1.00121 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 28.50 0.158758 0.9598452 0.0069980 0.9591547 0.9599336 1.0045 1.00124 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 28.50 0.158759 0.9577245 0.0068876 0.9573410 0.9581405 1.0045 1.00124 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 29.00 0.163716 0.9561667 0.0111673 0.9560738 0.9568269 1.0046 1.00126 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 29.50 0.168723 0.9596261 0.0070688 0.9592678 0.9601198 1.0047 1.00128 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 30.01 0.173879 0.9663042 0.0071572 0.9657374 0.9666708 1.0047 1.00130 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 30.50 0.178864 0.9640345 0.0070819 0.9642645 0.9642400 1.0048 1.00132 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 30.50 0.178861 0.9642452 0.0071638 0.9645393 0.9648949 1.0048 1.00132 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 31.00 0.183980 0.9701920 0.0072250 0.9697350 0.9700334 1.0048 1.00134 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 31.51 0.189255 0.9620780 0.0072188 0.9620861 0.9623806 1.0049 1.00137 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 32.00 0.194348 0.9620505 0.0072791 0.9618179 0.9623520 1.0050 1.00139 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 32.50 0.199733 0.9581048 0.0073040 0.9580534 0.9583926 1.0050 1.00141 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 32.50 0.199740 0.9592304 0.0031496 0.9593339 0.9598465 1.0050 1.00141 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 33.01 0.205114 0.9628022 0.0031694 0.9626696 0.9629622 1.0051 1.00143 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 33.50 0.210304 0.9575107 0.0031366 0.9575251 0.9578905 1.0051 1.00145 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 34.00 0.215632 0.9593470 0.0031504 0.9590539 0.9595098 1.0052 1.00147 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 34.50 0.220998 0.9666557 0.0032170 0.9664561 0.9671141 1.0052 1.00150 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 35.00 0.226369 0.9605408 0.0032117 0.9598975 0.9607117 1.0053 1.00152 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 35.50 0.231783 0.9627747 0.0032493 0.9627594 0.9628871 1.0054 1.00154 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 36.00 0.237216 0.9565665 0.0043265 0.9566227 0.9566260 1.0054 1.00156 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 36.50 0.242666 0.9583883 0.0033327 0.9582211 0.9587626 1.0055 1.00158 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 37.00 0.248141 0.9491936 0.0092371 0.9485737 0.9499579 1.0055 1.00160 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 37.50 0.253640 0.9645507 0.0027693 0.9646635 0.9646296 1.0056 1.00162 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 38.01 0.259154 0.9662445 0.0028138 0.9659069 0.9665192 1.0056 1.00165 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 38.51 0.264689 0.9670922 0.0034858 0.9670503 0.9677226 1.0057 1.00167 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 39.00 0.270221 0.9642873 0.0031711 0.9641367 0.9642576 1.0057 1.00169 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 39.51 0.275795 0.9660880 0.0034840 0.9663579 0.9661571 1.0058 1.00171 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 40.00 0.281439 0.9628270 0.0034954 0.9627757 0.9631272 1.0058 1.00173 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 42.00 0.303812 0.9668554 0.0037646 0.9663744 0.9673278 1.0060 1.00182 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 42.50 0.309426 0.9737222 0.0038486 0.9734058 0.9744294 1.0061 1.00184 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 42.50 0.309426 0.9672737 0.0038221 0.9670235 0.9678642 1.0061 1.00184 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.00 0.315044 0.9688991 0.0039061 0.9688957 0.9695329 1.0061 1.00186 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.00 0.315047 0.9708413 0.0039164 0.9707812 0.9713944 1.0061 1.00186 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.50 0.320659 0.9770481 0.0040219 0.9766932 0.9771651 1.0062 1.00188 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.50 0.320658 0.9726439 0.0039798 0.9722432 0.9733689 1.0062 1.00188 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 44.00 0.326280 0.9656123 0.0035206 0.9655570 0.9658017 1.0062 1.00191 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 44.00 0.326280 0.9626189 0.0037092 0.9630679 0.9626568 1.0062 1.00191 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 44.51 0.332017 0.9723019 0.0042406 0.9729063 0.9729758 1.0063 1.00193 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 45.00 0.337536 0.9674585 0.0036904 0.9674880 0.9674538 1.0063 1.00195 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 45.50 0.343160 0.9715003 0.0037287 0.9718504 0.9715288 1.0064 1.00197 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 46.01 0.348887 0.9709665 0.0037911 0.9712562 0.9713028 1.0064 1.00199 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 46.50 0.354414 0.9761457 0.0036786 0.9765909 0.9758098 1.0065 1.00202 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 47.00 0.360011 0.9689510 0.0036913 0.9694264 0.9694014 1.0065 1.00204 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 47.51 0.365744 0.9778404 0.0037709 0.9779888 0.9779699 1.0066 1.00206 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.00 0.371228 0.9717982 0.0046314 0.9721293 0.9722660 1.0066 1.00208 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.00 0.371229 0.9728299 0.0046418 0.9731922 0.9727960 1.0066 1.00208 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.50 0.376825 0.9716170 0.0045199 0.9717733 0.9712221 1.0067 1.00210 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.50 0.376822 0.9735730 0.0044343 0.9736255 0.9737163 1.0067 1.00210 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.01 0.382527 0.9714621 0.0046232 0.9713270 0.9714132 1.0067 1.00212 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.01 0.382528 0.9782507 0.0047742 0.9780574 0.9779812 1.0067 1.00212 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.50 0.387993 0.9693505 0.0072100 0.9700353 0.9687404 1.0068 1.00215 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.50 0.387994 0.9746962 0.0042739 0.9749483 0.9748941 1.0068 1.00215 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.00 0.393568 0.9753921 0.0048946 0.9757496 0.9764245 1.0068 1.00217 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.00 0.393570 0.9797514 0.0049058 0.9798402 0.9809636 1.0068 1.00217 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.50 0.399138 0.9862232 0.0049537 0.9860032 0.9866808 1.0069 1.00219 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.50 0.399136 0.9779285 0.0099348 0.9792055 0.9770719 1.0069 1.00219 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 51.00 0.404683 0.9807695 0.0050083 0.9808182 0.9816545 1.0069 1.00221 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 51.00 0.404678 0.9813807 0.0050693 0.9823394 0.9813093 1.0069 1.00221 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 51.50 0.410227 0.9884905 0.0066008 0.9891853 0.9884862 1.0069 1.00223 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.00 0.415749 0.9828429 0.0052370 0.9828542 0.9833112 1.0070 1.00225 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.00 0.415753 0.9816902 0.0061554 0.9816001 0.9822466 1.0070 1.00225 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.49 0.421156 0.9861729 0.0053236 0.9856582 0.9863438 1.0070 1.00227 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.49 0.421156 0.9769600 0.0052798 0.9772565 0.9771837 1.0070 1.00227 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.01 0.426868 0.9817614 0.0053728 0.9821712 0.9821356 1.0071 1.00230 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.01 0.426862 0.9673733 0.0125191 0.9673738 0.9689620 1.0071 1.00230 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432252 0.9757779 0.0244819 0.9736609 0.9770509 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432250 0.9841954 0.0054741 0.9848126 0.9849132 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432248 0.9873585 0.0054995 0.9882669 0.9869353 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432249 0.9846744 0.0054780 0.9851169 0.9843755 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 54.01 0.437820 0.9798173 0.0078700 0.9817724 0.9806050 1.0072 1.00234 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 54.01 0.437820 0.9791101 0.0084496 0.9802406 0.9805450 1.0072 1.00234 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 C 85.51 0.730035 1.0472565 0.0028316 1.0469787 1.0487773 1.0093 1.00672 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 88.01 0.748648 1.0572143 0.0033814 1.0581039 1.0581713 1.0094 1.00692 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 90.50 0.766140 1.0582339 0.0030234 1.0579607 1.0591247 1.0095 1.00711 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 93.00 0.783591 1.0663135 0.0031576 1.0649228 1.0664060 1.0096 1.00731 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 95.49 0.799587 1.0713006 0.0032811 1.0727441 1.0707053 1.0098 1.00750 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 98.01 0.815697 1.0785792 0.0034259 1.0776961 1.0787777 1.0099 1.00770 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 100.50 0.830341 1.0858137 0.0035415 1.0858754 1.0872063 1.0100 1.00790 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 103.00 0.844935 1.0823425 0.0036771 1.0830421 1.0779206 1.0101 1.00809 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 105.54 0.858576 1.0863873 0.0046340 1.0870406 1.0859427 1.0102 1.00829 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 105.54 0.858572 1.1009686 0.0046776 1.1029328 1.0990357 1.0102 1.00829 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 108.04 0.871801 1.0978231 0.0049789 1.0964023 1.0935845 1.0103 1.00849 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 108.04 0.871784 1.1068597 0.0046007 1.1066657 1.1063345 1.0103 1.00849 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 110.51 0.883822 1.1079880 0.0048621 1.1104529 1.1044798 1.0103 1.00868 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 110.51 0.883818 1.1128885 0.0050117 1.1135344 1.1110875 1.0103 1.00868 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 113.06 0.896041 1.1083516 0.0072586 1.1067423 1.1044408 1.0104 1.00888 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 115.56 0.907041 1.1183673 0.0048287 1.1211014 1.1146287 1.0105 1.00908 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 115.56 0.907029 1.1084113 0.0047840 1.1141841 1.1016373 1.0105 1.00908 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 117.95 0.917352 1.1189033 0.0049016 1.1179686 1.1111157 1.0106 1.00927 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 120.49 0.927436 1.1168822 0.0049946 1.1190909 1.1133968 1.0107 1.00947 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 120.49 0.927475 1.1192436 0.0050709 1.1212395 1.1155945 1.0107 1.00947 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 123.08 0.937444 1.1352469 0.0066886 1.1370873 1.1319738 1.0107 1.00967 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 125.47 0.945952 1.1379040 0.0053541 1.1384337 1.1320896 1.0108 1.00986 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 125.47 0.945946 1.1210573 0.0062218 1.1264245 1.1174520 1.0108 1.00986 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 128.02 0.954732 1.1366004 0.0054325 1.1421543 1.1257353 1.0109 1.01006 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 128.02 0.954718 1.1294198 0.0054140 1.1316125 1.1237589 1.0109 1.01006 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 130.55 0.962743 1.1391210 0.0055053 1.1435554 1.1281867 1.0109 1.01026 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 132.95 0.970050 1.1353836 0.0055933 1.1375729 1.1321179 1.0110 1.01045 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 132.95 0.970049 1.1426356 0.0056308 1.1430969 1.1301924 1.0110 1.01045 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 132.95 0.970050 1.1405261 0.0056168 1.1413727 1.1344209 1.0110 1.01045 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 135.52 0.977245 1.1508371 0.0081188 1.1573759 1.1449251 1.0110 1.01065 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 135.52 0.977231 1.1542959 0.0088035 1.1508268 1.1527590 1.0110 1.01065 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675


==> supplementary material/Asymmetry_FF_Ratios.dat <==
Q2 ff_ratio stat_error sys_error
0.162 1.019 0.013 0.015
0.191 1.006 0.012 0.014
0.232 0.999 0.012 0.012
0.282 0.973 0.012 0.011
0.345 0.973 0.014 0.010
0.419 0.980 0.016 0.009
0.500 0.993 0.019 0.008
0.591 0.961 0.025 0.007
0.8 0.901 0.007 0.010
1.3 0.858 0.008 0.019
0.49 0.979 0.016 0.006
0.79 0.951 0.012 0.010
1.18 0.883 0.013 0.018
1.48 0.798 0.029 0.026
1.77 0.789 0.024 0.035
1.88 0.777 0.024 0.033
2.13 0.747 0.032 0.034
2.47 0.703 0.023 0.033
2.97 0.615 0.029 0.021
3.47 0.606 0.042 0.014
0.298 0.9272 0.0114 0.0071
0.346 0.9433 0.0088 0.0093
0.40 0.9318 0.0066 0.0076
0.449 0.9314 0.0060 0.0073
0.494 0.9286 0.0054 0.0076
0.547 0.9274 0.0055 0.0071
0.599 0.9084 0.0053 0.0104
0.695 0.9122 0.0045 0.0107

==> supplementary material/Original_A1_+_PRad_CS.dat <==
# Energy [MeV], Spec, Angle [Deg] , Q^2Avg [GeV^2] csexp/csdip delta_csexp/csdip csexp/csdip(mincut) csexp/csdip(maxcut) coulomb_correction systematic_scale Norms, S*D, P, P*D, P+D, IP, FW, DDIP
1101 P 0.7625 0.000214141 0.99723 0.00196233 1 1 1 1 32 
1101 P 0.7875 0.000228446 1.00273 0.00206735 1 1 1 1 32 
1101 P 0.8125 0.000243213 1.00266 0.00219989 1 1 1 1 32 
1101 P 0.8375 0.00025844 0.999786 0.00234776 1 1 1 1 32 
1101 P 0.8625 0.000274129 1.00339 0.00250701 1 1 1 1 32 
1101 P 0.8875 0.000290279 1.00293 0.00263448 1 1 1 1 32
1101 P 0.92 0.000311963 0.998695 0.0022258 1 1 1 1 32 
1101 P 0.9575 0.000337952 0.998005 0.00248525 1 1 1 1 32 
1101 P 0.9945 0.000364611 1.00134 0.00243677 1 1 1 1 32 
1101 P 1.0355 0.000395331 0.999581 0.00238393 1 1 1 1 32 
1101 P 1.081 0.000430875 0.999275 0.00234741 1 1 1 1 32 
1101 P 1.131 0.000471694 1.00081 0.00230133 1 1 1 1 32
1101 P 1.184 0.000516976 0.996744 0.00222689 1 1 1 1 32 
1101 P 1.2405 0.000567528 1.00501 0.00212051 1 1 1 1 32
1101 P 1.304 0.000627151 0.99769 0.00203331 1 1 1 1 32 
1101 P 1.3775 0.000699875 0.999235 0.0020291 1 1 1 1 32 
1101 P 1.4655 0.000792181 1.00124 0.00202152 1 1 1 1 32 
1101 P 1.574 0.000913842 1.00006 0.00202322 1 1 1 1 32
1101 P 1.7105 0.00107921 1.00189 0.00200421 1 1 1 1 32
1101 P 1.8935 0.00132242 1.00005 0.00190733 1 1 1 1 32 
1101 P 2.1065 0.00163652 0.997105 0.00211281 1 1 1 1 32 
1101 P 2.3525 0.00204074 1.00277 0.00210611 1 1 1 1 32 
1101 P 2.642 0.00257329 1.00029 0.00234223 1 1 1 1 32 
1101 P 2.942 0.0031899 1.0019 0.00274977 1 1 1 1 32
1101 P 3.242 0.00387227 0.998376 0.00304679 1 1 1 1 32 
1101 P 3.542 0.00462026 0.999791 0.00359353 1 1 1 1 32
1101 P 3.842 0.0054337 0.991789 0.00404231 1 1 1 1 32 
1101 P 4.142 0.00631241 0.995714 0.0044685 1 1 1 1 32 
1101 P 4.442 0.00725621 0.995971 0.00482763 1 1 1 1 32 
1101 P 4.742 0.00826487 1.00251 0.00521652 1 1 1 1 32
1101 P 5.046 0.00935294 0.991263 0.00566636 1 1 1 1 32 
1101 P 5.6 0.0115057 1.00226 0.00528037 1 1 1 1 32 
1101 P 6.5 0.0154672 0.995805 0.00967544 1 1 1 1 32 
2143 P 0.7075 0.000699595 0.994892 0.00144614 1 1 1 1 33 
2143 P 0.723 0.000730602 0.997551 0.00144879 1 1 1 1 33 
2143 P 0.7395 0.000764346 0.99782 0.00144209 1 1 1 1 33 
2143 P 0.757 0.000800967 0.996924 0.0014407 1 1 1 1 33 
2143 P 0.7755 0.000840612 0.993724 0.00145123 1 1 1 1 33 
2143 P 0.7955 0.000884546 0.999314 0.00144889 1 1 1 1 33 
2143 P 0.817 0.000933022 0.995757 0.00147516 1 1 1 1 33 
2143 P 0.84 0.00098631 0.995341 0.00147154 1 1 1 1 33 
2143 P 0.8655 0.00104712 0.996217 0.00145211 1 1 1 1 33 
2143 P 0.8935 0.00111598 0.995972 0.00147144 1 1 1 1 33 
2143 P 0.924 0.00119348 0.997072 0.00146894 1 1 1 1 33 
2143 P 0.9575 0.0012816 0.992943 0.00145989 1 1 1 1 33 
2143 P 0.9945 0.00138256 0.993243 0.00143793 1 1 1 1 33 
2143 P 1.0355 0.00149891 0.996518 0.00143733 1 1 1 1 33 
2143 P 1.081 0.00163351 0.995109 0.0014302 1 1 1 1 33 
2143 P 1.131 0.00178809 0.996106 0.00141438 1 1 1 1 33 
2143 P 1.184 0.00195956 0.99957 0.00141745 1 1 1 1 33 
2143 P 1.2405 0.00215099 0.996717 0.00138521 1 1 1 1 33 
2143 P 1.304 0.00237675 0.995949 0.0013775 1 1 1 1 33 
2143 P 1.3775 0.0026521 0.995012 0.00136698 1 1 1 1 33 
2143 P 1.4655 0.00300156 0.9965 0.00134644 1 1 1 1 33 
2143 P 1.574 0.00346212 0.995855 0.00131175 1 1 1 1 33 
2143 P 1.7105 0.00408805 0.997097 0.00121271 1 1 1 1 33 
2143 P 1.8935 0.00500845 0.995958 0.00118537 1 1 1 1 33 
2143 P 2.1065 0.00619679 0.997092 0.00136297 1 1 1 1 33 
2143 P 2.3525 0.00772561 0.993207 0.00141852 1 1 1 1 33 
2143 P 2.642 0.00973893 0.996326 0.00164187 1 1 1 1 33 
2143 P 2.942 0.0120688 0.994852 0.00195797 1 1 1 1 33 
2143 P 3.242 0.0146457 0.988223 0.00224561 1 1 1 1 33 
2143 P 3.542 0.0174684 0.988932 0.00266324 1 1 1 1 33 
2143 P 3.842 0.020536 0.992592 0.00305531 1 1 1 1 33 
2143 P 4.142 0.0238472 1.00087 0.00341766 1 1 1 1 33 
2143 P 4.442 0.0274007 0.984684 0.0037056 1 1 1 1 33 
2143 P 4.742 0.031195 0.996082 0.00405689 1 1 1 1 33 
2143 P 5.046 0.0352841 0.98713 0.00443291 1 1 1 1 33 
2143 P 5.4 0.0403533 0.997367 0.00511917 1 1 1 1 33 
2143 P 5.8 0.0464762 0.993833 0.00741188 1 1 1 1 33 
2143 P 6.5 0.058187 0.987916 0.00775512 1 1 1 1 33 
180.0 A 35.50 0.011280 0.9893320 0.0030664 0.9895723 0.9889697 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011272 0.9929241 0.0030490 0.9924173 0.9935502 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011286 0.9914186 0.0030605 0.9910825 0.9912710 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011268 0.9923316 0.0030216 0.9921481 0.9922441 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011286 0.9977134 0.0037934 0.9977985 0.9976600 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011285 0.9903783 0.0037347 0.9902224 0.9907604 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011281 0.9878982 0.0037470 0.9878553 0.9877593 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011281 0.9922938 0.0038018 0.9916488 0.9927401 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011269 0.9889109 0.0037623 0.9895481 0.9883073 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011272 0.9944826 0.0042323 0.9940700 0.9940116 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 35.50 0.011283 0.9892286 0.0042132 0.9881621 0.9897163 1.0054 1.00095 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012838 0.9992484 0.0036097 0.9990310 0.9989764 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012836 0.9895783 0.0034994 0.9888999 0.9899262 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012840 0.9907150 0.0034394 0.9901261 0.9909422 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012840 0.9889780 0.0034447 0.9888747 0.9888853 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012838 0.9985102 0.0035439 0.9986247 0.9986058 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 38.00 0.012838 0.9982923 0.0035518 0.9980339 0.9982997 1.0056 1.00101 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014480 0.9915431 0.0030991 0.9920536 0.9914268 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014480 0.9915593 0.0030968 0.9915994 0.9920060 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014481 0.9934510 0.0031013 0.9927428 0.9933289 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 40.50 0.014480 0.9925720 0.0031105 0.9923673 0.9924822 1.0059 1.00108 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016192 0.9920336 0.0031164 0.9925867 0.9918563 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016192 0.9892777 0.0031064 0.9892100 0.9888725 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016197 0.9851943 0.0062348 0.9861710 0.9845479 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016193 0.9924661 0.0030459 0.9920435 0.9924956 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 43.00 0.016193 0.9930580 0.0035155 0.9931484 0.9929742 1.0061 1.00115 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 45.51 0.017978 0.9872895 0.0056279 0.9889306 0.9873251 1.0064 1.00121 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 45.51 0.017979 0.9823356 0.0032656 0.9834158 0.9822503 1.0064 1.00121 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 45.51 0.017975 0.9923164 0.0028711 0.9928368 0.9926816 1.0064 1.00121 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019801 0.9893592 0.0052177 0.9898437 0.9887432 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9856027 0.0031195 0.9856897 0.9855829 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9829018 0.0053572 0.9827002 0.9819521 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9868015 0.0036044 0.9876584 0.9864636 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 48.00 0.019803 0.9867780 0.0032857 0.9879283 0.9860874 1.0066 1.00128 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021699 0.9866159 0.0038908 0.9878650 0.9860011 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021694 0.9838853 0.0023205 0.9844623 0.9837092 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021701 0.9963605 0.0053622 0.9963155 0.9961420 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021700 0.9815812 0.0029746 0.9822522 0.9811319 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 50.51 0.021694 0.9856447 0.0031877 0.9862516 0.9848965 1.0069 1.00135 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023627 0.9814401 0.0031597 0.9818330 0.9810720 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023633 0.9811391 0.0037584 0.9826541 0.9811409 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023634 0.9861560 0.0027930 0.9863507 0.9852550 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 53.01 0.023635 0.9864848 0.0028045 0.9866577 0.9864156 1.0071 1.00141 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025600 0.9779260 0.0048369 0.9785839 0.9768714 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025593 0.9777660 0.0028666 0.9779870 0.9773152 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025599 0.9781317 0.0034338 0.9789682 0.9769121 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025601 0.9848629 0.0049748 0.9850598 0.9838359 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 55.50 0.025599 0.9811348 0.0022387 0.9823011 0.9805004 1.0073 1.00148 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027608 0.9817723 0.0046676 0.9822562 0.9823378 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027603 0.9813739 0.0023564 0.9821887 0.9812160 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027603 0.9804233 0.0024503 0.9811369 0.9800531 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 58.00 0.027609 0.9776113 0.0024038 0.9779923 0.9773511 1.0075 1.00155 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 60.50 0.029635 0.9777232 0.0021143 0.9783196 0.9772355 1.0077 1.00161 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 63.00 0.031691 0.9805227 0.0020491 0.9799669 0.9805544 1.0079 1.00168 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 65.49 0.033759 0.9802102 0.0021412 0.9796486 0.9797754 1.0080 1.00175 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 65.49 0.033758 0.9757655 0.0021386 0.9755903 0.9754925 1.0080 1.00175 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 68.01 0.035870 0.9847440 0.0021164 0.9842995 0.9840105 1.0082 1.00181 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 68.01 0.035869 0.9843820 0.0021266 0.9842352 0.9840084 1.0082 1.00181 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 70.50 0.037961 0.9809145 0.0020766 0.9807662 0.9805152 1.0084 1.00188 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 70.50 0.037962 0.9783352 0.0020741 0.9786649 0.9773339 1.0084 1.00188 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 72.99 0.040052 0.9784908 0.0018604 0.9788405 0.9785002 1.0085 1.00195 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 75.50 0.042157 0.9822459 0.0021422 0.9825142 0.9818334 1.0087 1.00201 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 75.50 0.042158 0.9805318 0.0021472 0.9806612 0.9799697 1.0087 1.00201 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 78.00 0.044252 0.9831596 0.0021667 0.9830978 0.9827870 1.0089 1.00208 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 78.00 0.044255 0.9774256 0.0021392 0.9772521 0.9772356 1.0089 1.00208 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 80.50 0.046339 0.9767948 0.0040102 0.9776624 0.9754515 1.0090 1.00215 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 80.50 0.046338 0.9806718 0.0025285 0.9816963 0.9804209 1.0090 1.00215 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 80.50 0.046336 0.9801282 0.0022027 0.9809661 0.9793383 1.0090 1.00215 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 83.01 0.048418 0.9773790 0.0044831 0.9772581 0.9778376 1.0091 1.00221 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 83.01 0.048418 0.9820928 0.0022628 0.9823974 0.9818439 1.0091 1.00221 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050470 0.9795928 0.0046314 0.9801310 0.9791018 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050468 0.9808957 0.0026632 0.9813008 0.9802386 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050467 0.9733412 0.0023153 0.9740225 0.9723373 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050466 0.9736102 0.0050753 0.9745216 0.9726342 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050467 0.9748493 0.0035194 0.9749405 0.9743683 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 85.51 0.050468 0.9791621 0.0026993 0.9799013 0.9782035 1.0093 1.00228 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 88.00 0.052491 0.9822479 0.0050965 0.9821080 0.9806520 1.0094 1.00235 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 88.00 0.052492 0.9821255 0.0022977 0.9819496 0.9821778 1.0094 1.00235 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054499 0.9747710 0.0029539 0.9756435 0.9749829 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054494 0.9804398 0.0051943 0.9816360 0.9796646 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054495 0.9764456 0.0021306 0.9768780 0.9759658 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 93.01 0.056484 0.9744345 0.0050149 0.9748086 0.9745812 1.0096 1.00248 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 93.01 0.056484 0.9831737 0.0030559 0.9825922 0.9833039 1.0096 1.00248 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 93.01 0.056484 0.9790664 0.0030464 0.9781345 0.9785316 1.0096 1.00248 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 95.50 0.058421 0.9802346 0.0052882 0.9812955 0.9791218 1.0098 1.00255 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 95.50 0.058421 0.9799307 0.0030844 0.9799005 0.9794185 1.0098 1.00255 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 95.50 0.058422 0.9825145 0.0026918 0.9828924 0.9824046 1.0098 1.00255 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060326 0.9799268 0.0051093 0.9792591 0.9793010 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060327 0.9847986 0.0029783 0.9848682 0.9848016 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060327 0.9786462 0.0030483 0.9783187 0.9786634 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060327 0.9795840 0.0030508 0.9795765 0.9801973 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 97.99 0.060326 0.9819354 0.0030232 0.9812859 0.9818184 1.0099 1.00261 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 100.50 0.062204 0.9889484 0.0046457 0.9881200 0.9886561 1.0100 1.00268 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 100.50 0.062204 0.9774475 0.0028655 0.9774437 0.9766386 1.0100 1.00268 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 100.50 0.062204 0.9806709 0.0024799 0.9814126 0.9802555 1.0100 1.00268 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 103.00 0.064042 0.9818041 0.0048425 0.9817007 0.9811589 1.0101 1.00275 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 103.00 0.064043 0.9772877 0.0035020 0.9778787 0.9775130 1.0101 1.00275 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 103.00 0.064044 0.9807172 0.0024992 0.9807979 0.9806333 1.0101 1.00275 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 105.51 0.065843 0.9790829 0.0050557 0.9791719 0.9785193 1.0102 1.00281 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 105.51 0.065844 0.9819422 0.0029964 0.9817270 0.9814443 1.0102 1.00281 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 105.51 0.065838 0.9832934 0.0025629 0.9834815 0.9826447 1.0102 1.00281 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 A 90.50 0.054498 0.9860211 0.0027736 0.9861820 0.9855885 1.0095 1.00241 3 1.00028 0.99823 0.99927 0.99833 0.99845 0.9985 0.98816
180.0 B 20.01 0.003843 0.9950863 0.0044749 0.9953791 0.9938706 1.0034 1.00087 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.01 0.003839 0.9984134 0.0044580 0.9979587 0.9981734 1.0034 1.00087 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004031 0.9942047 0.0045887 0.9934347 0.9937026 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004028 0.9925642 0.0045359 0.9928792 0.9920356 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004031 1.0000515 0.0047061 1.0002098 0.9989844 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 20.50 0.004031 0.9926021 0.0046348 0.9932287 0.9931435 1.0035 1.00089 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 21.00 0.004227 0.9953972 0.0047139 0.9958234 0.9944010 1.0035 1.00091 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 21.50 0.004426 0.9992711 0.0047143 0.9992331 0.9988907 1.0036 1.00093 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 21.50 0.004426 0.9951851 0.0046628 0.9961403 0.9938219 1.0036 1.00093 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004626 0.9925083 0.0052439 0.9928916 0.9916566 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004626 0.9897181 0.0052333 0.9895594 0.9896113 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004626 0.9975261 0.0044218 0.9978218 0.9965207 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.00 0.004625 0.9947113 0.0043139 0.9946157 0.9943463 1.0037 1.00095 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.50 0.004833 0.9939621 0.0042634 0.9936052 0.9930076 1.0037 1.00097 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 22.50 0.004838 0.9891423 0.0042582 0.9892293 0.9882970 1.0037 1.00097 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005051 1.0010990 0.0044234 1.0022048 1.0005019 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005047 1.0012091 0.0044349 1.0013085 1.0010916 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005046 0.9956916 0.0038395 0.9963300 0.9950552 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.00 0.005046 0.9957003 0.0038372 0.9958692 0.9958801 1.0038 1.00100 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005271 1.0001859 0.0038797 0.9993677 1.0000049 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005271 0.9984995 0.0038882 0.9989714 0.9981625 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005272 0.9990216 0.0038808 0.9998671 0.9988256 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 23.51 0.005266 0.9961043 0.0038682 0.9961792 0.9957546 1.0039 1.00102 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.01 0.005487 0.9963337 0.0038105 0.9965241 0.9961078 1.0039 1.00104 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.01 0.005487 0.9939496 0.0043807 0.9943672 0.9939250 1.0039 1.00104 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005708 0.9908163 0.0071849 0.9921005 0.9908828 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005707 0.9934245 0.0042128 0.9936195 0.9932048 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005707 1.0002669 0.0036967 1.0004435 1.0003681 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005713 0.9955614 0.0065943 0.9967128 0.9944212 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005707 0.9960413 0.0039707 0.9957080 0.9959023 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 24.50 0.005708 0.9924669 0.0067899 0.9929173 0.9920346 1.0040 1.00106 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005940 0.9959585 0.0046281 0.9963569 0.9957749 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005941 0.9964637 0.0042246 0.9968222 0.9962453 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005941 1.0011946 0.0049455 1.0023600 1.0012256 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.01 0.005941 0.9993619 0.0029740 0.9996163 0.9993309 1.0041 1.00108 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006168 1.0021082 0.0068284 1.0028784 1.0025834 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006174 0.9922109 0.0038289 0.9924342 0.9918422 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006174 0.9938681 0.0040900 0.9953299 0.9929917 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006174 0.9919471 0.0040192 0.9921226 0.9923665 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 25.50 0.006168 0.9902464 0.0047664 0.9910891 0.9901721 1.0041 1.00110 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9905792 0.0035884 0.9904719 0.9905755 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9913239 0.0036032 0.9911924 0.9918274 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9938770 0.0060842 0.9940400 0.9940323 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006413 0.9966629 0.0036406 0.9964446 0.9967882 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.01 0.006415 0.9921241 0.0043315 0.9926362 0.9912466 1.0042 1.00113 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9941332 0.0062979 0.9936788 0.9936345 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9963409 0.0028931 0.9972163 0.9962028 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9983910 0.0058227 0.9993851 0.9983984 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9981764 0.0029786 0.9981479 0.9981041 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9967948 0.0030951 0.9969933 0.9965483 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 26.51 0.006646 0.9925564 0.0030345 0.9929012 0.9924168 1.0043 1.00115 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 27.00 0.006895 0.9847522 0.0057365 0.9853670 0.9846322 1.0043 1.00117 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 27.00 0.006895 0.9922272 0.0027278 0.9923976 0.9922958 1.0043 1.00117 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 27.50 0.007144 0.9933930 0.0026260 0.9927617 0.9930469 1.0044 1.00119 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.00 0.007390 0.9926047 0.0027161 0.9930952 0.9922544 1.0045 1.00121 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.00 0.007390 0.9970130 0.0027322 0.9973423 0.9967010 1.0045 1.00121 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.50 0.007652 0.9940681 0.0026604 0.9943763 0.9938356 1.0045 1.00124 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 28.50 0.007652 0.9894424 0.0026606 0.9897005 0.9887067 1.0045 1.00124 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.00 0.007906 0.9918826 0.0025998 0.9922360 0.9915705 1.0046 1.00126 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.00 0.007911 0.9932145 0.0026058 0.9941213 0.9926734 1.0046 1.00126 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.50 0.008175 0.9933229 0.0023559 0.9933020 0.9932671 1.0047 1.00128 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.99 0.008431 0.9905992 0.0025722 0.9905790 0.9904178 1.0047 1.00130 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 29.99 0.008431 0.9912948 0.0025820 0.9914241 0.9911138 1.0047 1.00130 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 30.50 0.008713 0.9934795 0.0026086 0.9936936 0.9928509 1.0048 1.00132 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 30.50 0.008712 0.9902338 0.0025833 0.9909002 0.9903356 1.0048 1.00132 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.00 0.008981 0.9907815 0.0045411 0.9914937 0.9898246 1.0048 1.00134 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.00 0.008981 0.9965936 0.0029902 0.9968862 0.9961014 1.0048 1.00134 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.00 0.008980 0.9907202 0.0026485 0.9914480 0.9903192 1.0048 1.00134 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.49 0.009259 0.9851166 0.0049776 0.9852023 0.9838166 1.0049 1.00136 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 31.49 0.009259 0.9895842 0.0027046 0.9898306 0.9897792 1.0049 1.00136 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009540 0.9998346 0.0051208 0.9994817 1.0001140 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009539 0.9910873 0.0030988 0.9912212 0.9908985 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009539 0.9875549 0.0027720 0.9884169 0.9872641 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009545 0.9927059 0.0056277 0.9941445 0.9924583 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009545 0.9896722 0.0038876 0.9900000 0.9896602 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.00 0.009545 0.9911132 0.0029750 0.9917387 0.9907086 1.0050 1.00139 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.51 0.009836 0.9959635 0.0055377 0.9960000 0.9943806 1.0050 1.00141 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.51 0.009836 0.9950804 0.0024917 0.9947226 0.9947097 1.0050 1.00141 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9897386 0.0031623 0.9903218 0.9901193 1.0051 1.00143 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9880893 0.0055285 0.9889862 0.9880804 1.0051 1.00143 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9925848 0.0022837 0.9927340 0.9926037 1.0051 1.00143 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 33.50 0.010410 0.9897466 0.0052855 0.9899235 0.9895445 1.0051 1.00145 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 33.50 0.010410 0.9934598 0.0032082 0.9933886 0.9939027 1.0051 1.00145 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 33.50 0.010410 0.9922626 0.0033213 0.9923667 0.9919844 1.0051 1.00145 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.00 0.010705 1.0015143 0.0055136 1.0004551 1.0015053 1.0052 1.00147 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.00 0.010705 0.9926828 0.0031967 0.9927287 0.9921493 1.0052 1.00147 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.00 0.010705 0.9915044 0.0027806 0.9911628 0.9916968 1.0052 1.00147 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9901350 0.0051949 0.9906844 0.9902070 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9921235 0.0030227 0.9920748 0.9918754 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9915333 0.0031078 0.9917843 0.9916948 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9915444 0.0031083 0.9912487 0.9924668 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 34.50 0.011003 0.9908209 0.0030703 0.9902664 0.9901802 1.0052 1.00150 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.00 0.011305 0.9900811 0.0046234 0.9896942 0.9906850 1.0053 1.00152 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.00 0.011305 0.9943430 0.0028893 0.9941233 0.9936356 1.0053 1.00152 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.00 0.011305 0.9939975 0.0024935 0.9937707 0.9938924 1.0053 1.00152 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.50 0.011609 0.9971401 0.0047929 0.9965876 0.9970687 1.0054 1.00154 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.50 0.011609 0.9903876 0.0037342 0.9909513 0.9907389 1.0054 1.00154 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 35.50 0.011609 0.9910457 0.0024658 0.9911356 0.9908410 1.0054 1.00154 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.00 0.011917 0.9897106 0.0049009 0.9893191 0.9893857 1.0054 1.00156 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.00 0.011917 0.9908455 0.0029038 0.9907419 0.9909248 1.0054 1.00156 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.00 0.011917 0.9930527 0.0024851 0.9931460 0.9926994 1.0054 1.00156 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.50 0.012228 0.9877748 0.0025104 0.9880718 0.9878206 1.0055 1.00158 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 36.50 0.012228 0.9882067 0.0024603 0.9882278 0.9883373 1.0055 1.00158 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 37.00 0.012542 0.9928963 0.0025008 0.9935608 0.9928477 1.0055 1.00160 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 37.00 0.012542 0.9920787 0.0026774 0.9919392 0.9914071 1.0055 1.00160 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 37.50 0.012859 0.9936022 0.0031314 0.9935786 0.9933023 1.0056 1.00162 1:3 1.0001 0.99879 0.99947 0.99885 0.9989 0.99913 0.99025
180.0 B 32.99 0.010113 0.9971949 0.0033358 0.9965258 0.9973535 1.0051 1.00143 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 32.99 0.010113 0.9897770 0.0057932 0.9891065 0.9905434 1.0051 1.00143 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 32.99 0.010113 0.9983473 0.0024042 0.9976906 0.9988492 1.0051 1.00143 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 37.50 0.012859 0.9896655 0.0031394 0.9891188 0.9897932 1.0056 1.00162 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 37.50 0.012859 0.9995925 0.0032648 0.9988965 0.9995310 1.0056 1.00162 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.01 0.013185 0.9906546 0.0035662 0.9902874 0.9907077 1.0056 1.00165 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.01 0.013185 0.9936324 0.0035703 0.9943149 0.9931754 1.0056 1.00165 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.50 0.013502 0.9898150 0.0032778 0.9895955 0.9895895 1.0057 1.00167 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 38.50 0.013503 0.9905042 0.0032802 0.9902469 0.9900065 1.0057 1.00167 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 39.00 0.013828 0.9917552 0.0029901 0.9913750 0.9916007 1.0057 1.00169 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 39.00 0.013828 0.9882269 0.0029703 0.9884383 0.9880658 1.0057 1.00169 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 39.49 0.014151 0.9902339 0.0029121 0.9902945 0.9901119 1.0058 1.00171 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 39.49 0.014151 0.9951662 0.0029332 0.9946985 0.9946075 1.0058 1.00171 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 40.50 0.014823 0.9884033 0.0057062 0.9880308 0.9879445 1.0059 1.00175 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 40.50 0.014823 0.9943944 0.0033643 0.9941350 0.9943931 1.0059 1.00175 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 40.50 0.014823 0.9935594 0.0029273 0.9938290 0.9933555 1.0059 1.00175 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 41.50 0.015500 0.9911544 0.0024225 0.9910288 0.9912049 1.0060 1.00180 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 41.50 0.015500 0.9895750 0.0024230 0.9900514 0.9894710 1.0060 1.00180 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 42.50 0.016187 0.9909084 0.0024825 0.9910261 0.9909502 1.0061 1.00184 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 42.50 0.016188 0.9863380 0.0024717 0.9862614 0.9856767 1.0061 1.00184 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 43.00 0.016535 0.9823584 0.0048182 0.9833426 0.9816806 1.0061 1.00186 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 43.00 0.016535 0.9821621 0.0027948 0.9821850 0.9815812 1.0061 1.00186 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 43.00 0.016535 0.9859157 0.0024331 0.9865339 0.9858041 1.0061 1.00186 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 43.50 0.016885 0.9903668 0.0048114 0.9900960 0.9905302 1.0062 1.00188 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 43.50 0.016885 0.9878516 0.0027798 0.9886472 0.9872886 1.0062 1.00188 1:4 1.00012 0.99823 0.99925 0.99833 0.99843 0.99879 0.98878
180.0 B 43.50 0.016886 0.9862426 0.0024109 0.9866664 0.9859768 1.0062 1.00188 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.00 0.017238 0.9823383 0.0048135 0.9823053 0.9829326 1.0062 1.00191 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.00 0.017238 0.9896987 0.0028088 0.9902879 0.9900307 1.0062 1.00191 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.00 0.017238 0.9896244 0.0024348 0.9906377 0.9890417 1.0062 1.00191 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.51 0.017600 0.9842991 0.0048860 0.9856916 0.9846366 1.0063 1.00193 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.51 0.017600 0.9831628 0.0028216 0.9836952 0.9828775 1.0063 1.00193 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 44.51 0.017600 0.9902819 0.0024630 0.9908002 0.9899319 1.0063 1.00193 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.00 0.017950 0.9873546 0.0048633 0.9868296 0.9869902 1.0063 1.00195 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.00 0.017950 0.9888306 0.0028639 0.9893389 0.9884065 1.0063 1.00195 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.00 0.017950 0.9848020 0.0024566 0.9853079 0.9842028 1.0063 1.00195 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.50 0.018310 0.9905343 0.0047395 0.9906743 0.9901886 1.0064 1.00197 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.50 0.018310 0.9808777 0.0027667 0.9812684 0.9801402 1.0064 1.00197 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 45.50 0.018310 0.9869868 0.0024069 0.9870278 0.9860194 1.0064 1.00197 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.01 0.018679 0.9877478 0.0047198 0.9888327 0.9875404 1.0064 1.00199 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.01 0.018679 0.9814519 0.0027894 0.9823173 0.9804891 1.0064 1.00199 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.50 0.019036 0.9828126 0.0047653 0.9841029 0.9820270 1.0065 1.00202 1:4 1.00012 0.99823 0.99925 0.99833 0.99844 0.99879 0.98878
180.0 B 46.50 0.019036 0.9939916 0.0028434 0.9943099 0.9934501 1.0065 1.00202 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 46.50 0.019036 0.9909187 0.0024496 0.9915142 0.9904606 1.0065 1.00202 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.00 0.019402 0.9861204 0.0048204 0.9865737 0.9856787 1.0065 1.00204 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.00 0.019403 0.9950385 0.0028883 0.9959510 0.9949864 1.0065 1.00204 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.00 0.019403 0.9873355 0.0021973 0.9879675 0.9870104 1.0065 1.00204 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.49 0.019764 0.9850779 0.0046830 0.9859667 0.9841873 1.0066 1.00206 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.49 0.019764 0.9889838 0.0028421 0.9896308 0.9884326 1.0066 1.00206 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 47.49 0.019764 0.9843765 0.0022542 0.9847577 0.9837615 1.0066 1.00206 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.00 0.020142 0.9833195 0.0024848 0.9840764 0.9827808 1.0066 1.00208 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.00 0.020142 0.9831025 0.0033833 0.9839909 0.9824403 1.0066 1.00208 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.50 0.020514 0.9825855 0.0022562 0.9828754 0.9820749 1.0067 1.00210 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 48.50 0.020514 0.9850877 0.0022589 0.9852795 0.9843914 1.0067 1.00210 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.00 0.020889 0.9790418 0.0022695 0.9796805 0.9779728 1.0067 1.00212 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.00 0.020889 0.9846704 0.0047721 0.9851886 0.9845940 1.0067 1.00212 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.00 0.020889 0.9874032 0.0025559 0.9883528 0.9867974 1.0067 1.00212 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.50 0.021266 0.9791853 0.0022978 0.9799549 0.9785104 1.0068 1.00215 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 49.50 0.021266 0.9858150 0.0033137 0.9862597 0.9855472 1.0068 1.00215 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 60.00 0.029547 0.9744212 0.0027528 0.9744288 0.9745656 1.0076 1.00260 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 B 60.00 0.029547 0.9753573 0.0027532 0.9748975 0.9753471 1.0076 1.00260 1:5 1.00035 0.99813 0.99926 0.99824 0.99831 0.99864 0.98741
180.0 C 90.50 0.054477 0.9821864 0.0037998 0.9815295 0.9813893 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 90.50 0.054477 0.9765075 0.0066048 0.9755376 0.9766994 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 90.50 0.054479 0.9805019 0.0027314 0.9802891 0.9804010 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 90.50 0.054479 0.9709801 0.0034869 0.9710407 0.9708290 1.0095 1.00323 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 75.49 0.042134 0.9837175 0.0029851 0.9844006 0.9830695 1.0087 1.00270 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 75.49 0.042133 0.9853339 0.0029811 0.9869613 0.9840689 1.0087 1.00270 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 77.98 0.044216 0.9807335 0.0029944 0.9805934 0.9804284 1.0089 1.00279 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 77.98 0.044217 0.9755493 0.0029824 0.9758421 0.9756460 1.0089 1.00279 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 80.49 0.046310 0.9837063 0.0036260 0.9840245 0.9838768 1.0090 1.00287 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 80.49 0.046311 0.9816906 0.0028782 0.9816701 0.9814164 1.0090 1.00287 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 82.98 0.048370 0.9795631 0.0029320 0.9789993 0.9794556 1.0091 1.00296 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 82.98 0.048369 0.9796307 0.0029452 0.9793822 0.9792985 1.0091 1.00296 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 88.01 0.052480 0.9807219 0.0060752 0.9816385 0.9798082 1.0094 1.00314 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 88.01 0.052482 0.9783609 0.0035463 0.9791147 0.9778488 1.0094 1.00314 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 88.01 0.052481 0.9772220 0.0030804 0.9776909 0.9768410 1.0094 1.00314 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 93.00 0.056455 0.9765088 0.0026068 0.9770656 0.9766765 1.0096 1.00332 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 93.00 0.056455 0.9804542 0.0026179 0.9807000 0.9802956 1.0096 1.00332 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 98.01 0.060323 0.9780534 0.0026861 0.9781461 0.9775244 1.0099 1.00350 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 98.01 0.060322 0.9804093 0.0026874 0.9798101 0.9799534 1.0099 1.00350 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 100.50 0.062190 0.9812915 0.0053443 0.9814296 0.9803444 1.0100 1.00359 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 100.50 0.062188 0.9834991 0.0026953 0.9836874 0.9832174 1.0100 1.00359 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 103.00 0.064024 0.9824441 0.0053992 0.9815177 0.9821376 1.0101 1.00368 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 103.00 0.064026 0.9811202 0.0031225 0.9811333 0.9810750 1.0101 1.00368 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 103.00 0.064025 0.9733055 0.0026934 0.9736867 0.9728892 1.0101 1.00368 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 105.54 0.065847 0.9771244 0.0055056 0.9766440 0.9765703 1.0102 1.00377 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 105.54 0.065846 0.9857978 0.0032195 0.9854103 0.9859776 1.0102 1.00377 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 105.54 0.065846 0.9816282 0.0032132 0.9819559 0.9808784 1.0102 1.00377 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 108.04 0.067596 0.9846876 0.0055994 0.9849304 0.9848692 1.0103 1.00386 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 108.04 0.067595 0.9787755 0.0032268 0.9790401 0.9784142 1.0103 1.00386 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 108.04 0.067596 0.9802467 0.0028034 0.9798347 0.9802816 1.0103 1.00386 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 110.51 0.069275 0.9822814 0.0033108 0.9827719 0.9819365 1.0103 1.00395 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 110.51 0.069275 0.9823079 0.0028512 0.9823014 0.9820546 1.0103 1.00395 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 113.06 0.070965 0.9772750 0.0057545 0.9782002 0.9767933 1.0104 1.00404 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 113.06 0.070963 0.9797475 0.0033772 0.9791968 0.9794627 1.0104 1.00404 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 113.06 0.070962 0.9824146 0.0029289 0.9819111 0.9820186 1.0104 1.00404 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99813 0.98639
180.0 C 115.56 0.072567 0.9845731 0.0058306 0.9851681 0.9841486 1.0105 1.00413 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 115.56 0.072568 0.9817286 0.0034553 0.9814220 0.9811458 1.0105 1.00413 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 117.94 0.074049 0.9795370 0.0059685 0.9801738 0.9797899 1.0106 1.00421 2:4 1.00047 0.99833 0.99928 0.99842 0.9985 0.99812 0.98639
180.0 C 117.94 0.074049 0.9878430 0.0035527 0.9871682 0.9877139 1.0106 1.00421 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 117.94 0.074049 0.9893463 0.0030745 0.9886211 0.9893083 1.0106 1.00421 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 120.49 0.075577 0.9847666 0.0061711 0.9847407 0.9845355 1.0107 1.00430 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 123.08 0.077078 0.9884850 0.0060886 0.9875251 0.9883221 1.0107 1.00440 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 123.08 0.077077 0.9879789 0.0036856 0.9867479 0.9879164 1.0107 1.00440 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 123.08 0.077078 0.9890532 0.0029378 0.9880665 0.9889801 1.0107 1.00440 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 125.59 0.078472 0.9926155 0.0032918 0.9920417 0.9921982 1.0108 1.00449 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 125.59 0.078472 0.9951939 0.0044956 0.9942155 0.9949218 1.0108 1.00449 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 128.02 0.079770 0.9890790 0.0030234 0.9886700 0.9892235 1.0109 1.00457 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 128.02 0.079768 0.9922456 0.0030258 0.9912480 0.9921555 1.0109 1.00457 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 130.55 0.081062 0.9916290 0.0030907 0.9910411 0.9913621 1.0109 1.00466 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 130.55 0.081064 0.9951255 0.0064740 0.9950250 0.9956462 1.0109 1.00466 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 130.55 0.081062 0.9912001 0.0034546 0.9906399 0.9913089 1.0109 1.00466 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 132.95 0.082233 0.9867933 0.0031589 0.9861589 0.9868913 1.0110 1.00475 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 132.95 0.082231 0.9866113 0.0045291 0.9861106 0.9866287 1.0110 1.00475 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 135.53 0.083428 0.9915287 0.0032307 0.9909866 0.9918441 1.0110 1.00484 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
180.0 C 135.53 0.083428 0.9855237 0.0032164 0.9846872 0.9853975 1.0110 1.00484 2:5 1.0007 0.99822 0.99928 0.99834 0.99837 0.99797 0.98502
315.0 A 43.00 0.047935 0.9789354 0.0027322 0.9795651 0.9782001 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047930 0.9762035 0.0030418 0.9766564 0.9754871 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047932 0.9727982 0.0027125 0.9730937 0.9726720 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047940 0.9745974 0.0027152 0.9751904 0.9741891 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047939 0.9756617 0.0028744 0.9760972 0.9753188 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047929 0.9742454 0.0027194 0.9750335 0.9741753 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047922 0.9697641 0.0026930 0.9704642 0.9692434 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047933 0.9778413 0.0024459 0.9782916 0.9774419 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047938 0.9765101 0.0024429 0.9772347 0.9760443 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047925 0.9780161 0.0024284 0.9781562 0.9775572 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047925 0.9757604 0.0024409 0.9763523 0.9753118 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047927 0.9731111 0.0024406 0.9731125 0.9726787 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047929 0.9782599 0.0024467 0.9794015 0.9780836 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 43.00 0.047915 0.9756570 0.0023752 0.9763127 0.9749375 1.0061 1.00115 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058153 0.9776923 0.0024499 0.9776908 0.9780579 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058160 0.9753655 0.0024542 0.9758448 0.9747042 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058150 0.9738748 0.0024563 0.9739058 0.9734891 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058152 0.9770313 0.0024646 0.9769569 0.9767243 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058158 0.9708405 0.0024509 0.9707137 0.9707631 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 48.00 0.058154 0.9773482 0.0024624 0.9772664 0.9772611 1.0066 1.00128 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068797 0.9726262 0.0023566 0.9722810 0.9724002 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068790 0.9730810 0.0024153 0.9732320 0.9727529 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068804 0.9706908 0.0024190 0.9707924 0.9703066 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 53.01 0.068808 0.9714084 0.0024195 0.9714946 0.9714372 1.0071 1.00141 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 58.00 0.079705 0.9671319 0.0029901 0.9667420 0.9672459 1.0075 1.00155 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 58.00 0.079719 0.9718348 0.0025173 0.9716541 0.9717417 1.0075 1.00155 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 58.00 0.079729 0.9710836 0.0024507 0.9708844 0.9706776 1.0075 1.00155 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 63.00 0.090777 0.9680964 0.0026864 0.9677936 0.9680239 1.0079 1.00168 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 63.00 0.090771 0.9725412 0.0027079 0.9723435 0.9728634 1.0079 1.00168 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 68.01 0.101850 0.9746150 0.0030080 0.9736539 0.9745132 1.0082 1.00181 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 73.01 0.112804 0.9688904 0.0033362 0.9686010 0.9690910 1.0086 1.00195 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 73.01 0.112786 0.9730300 0.0033477 0.9724974 0.9730871 1.0086 1.00195 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 78.00 0.123531 0.9765367 0.0028123 0.9759128 0.9766873 1.0089 1.00208 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 78.00 0.123529 0.9751702 0.0028410 0.9752727 0.9757668 1.0089 1.00208 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 83.01 0.134023 0.9708640 0.0033368 0.9711461 0.9713826 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 83.01 0.134023 0.9740463 0.0033669 0.9742244 0.9747934 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 82.99 0.133976 0.9721223 0.0033287 0.9720204 0.9722493 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 82.99 0.133994 0.9698965 0.0032779 0.9691707 0.9700939 1.0091 1.00221 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 88.00 0.144119 0.9748989 0.0033191 0.9741200 0.9746059 1.0094 1.00235 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 88.00 0.144115 0.9752391 0.0033118 0.9751364 0.9753658 1.0094 1.00235 9 1.00026 0.99857 0.9995 0.99866 0.99866 0.99933 0.98921
315.0 A 40.50 0.042987 0.9720250 0.0035158 0.9723840 0.9718024 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042983 0.9780318 0.0035203 0.9779400 0.9780746 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042989 0.9763903 0.0037222 0.9764816 0.9762276 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042984 0.9775660 0.0027527 0.9774303 0.9771945 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042983 0.9786606 0.0027516 0.9789670 0.9782873 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042983 0.9777851 0.0027535 0.9780413 0.9778260 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042988 0.9776662 0.0027525 0.9775840 0.9772671 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042987 0.9762967 0.0024920 0.9765347 0.9760795 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 40.50 0.042986 0.9785297 0.0024908 0.9785370 0.9779820 1.0059 1.00108 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052994 0.9795645 0.0024322 0.9795762 0.9785031 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052988 0.9777426 0.0024323 0.9781312 0.9774457 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052988 0.9785562 0.0024253 0.9790035 0.9783165 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052995 0.9777843 0.0024357 0.9785287 0.9772597 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052980 0.9731409 0.0024233 0.9736615 0.9728284 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 45.51 0.052988 0.9751416 0.0024246 0.9751527 0.9743857 1.0064 1.00121 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063415 0.9729461 0.0022725 0.9732284 0.9733983 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063413 0.9731579 0.0022728 0.9734913 0.9726385 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063412 0.9752174 0.0022769 0.9753715 0.9748429 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 50.50 0.063413 0.9759614 0.0022300 0.9759145 0.9764419 1.0069 1.00135 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074213 0.9695272 0.0021285 0.9695860 0.9693849 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074219 0.9711661 0.0021309 0.9715760 0.9715587 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074214 0.9707022 0.0024589 0.9703218 0.9706332 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 55.50 0.074221 0.9727720 0.0024635 0.9728569 0.9727984 1.0073 1.00148 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085226 0.9680559 0.0026433 0.9684962 0.9682583 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085213 0.9732046 0.0026800 0.9733442 0.9730592 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085216 0.9702495 0.0026470 0.9701098 0.9701127 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 60.50 0.085221 0.9682330 0.0026754 0.9684565 0.9682358 1.0077 1.00161 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 65.51 0.096314 0.9709310 0.0030970 0.9705939 0.9706259 1.0080 1.00175 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 70.50 0.107282 0.9709529 0.0033857 0.9709609 0.9708408 1.0084 1.00188 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 70.50 0.107279 0.9703512 0.0033724 0.9697454 0.9700328 1.0084 1.00188 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 75.50 0.118153 0.9709015 0.0034873 0.9705120 0.9703138 1.0087 1.00201 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 75.50 0.118154 0.9714923 0.0035005 0.9715545 0.9716954 1.0087 1.00201 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 80.51 0.128804 0.9737675 0.0032701 0.9735813 0.9737859 1.0090 1.00215 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 85.51 0.139118 0.9714395 0.0033128 0.9716365 0.9711722 1.0093 1.00228 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 80.50 0.128788 0.9689536 0.0031875 0.9688938 0.9687900 1.0090 1.00215 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 80.50 0.128784 0.9741184 0.0033001 0.9736719 0.9740815 1.0090 1.00215 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 85.49 0.139068 0.9741650 0.0033145 0.9738657 0.9743185 1.0093 1.00228 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 A 85.49 0.139073 0.9724333 0.0033427 0.9721276 0.9723573 1.0093 1.00228 7:9 1.00024 0.99857 0.99948 0.99865 0.99865 0.99932 0.98913
315.0 B 19.50 0.011079 0.9858376 0.0047108 0.9862145 0.9857185 1.0033 1.00084 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 19.99 0.011631 0.9873363 0.0031122 0.9875652 0.9871326 1.0034 1.00087 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 19.99 0.011630 0.9880683 0.0031096 0.9883468 0.9882486 1.0034 1.00087 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 20.50 0.012217 0.9904614 0.0031599 0.9906795 0.9907484 1.0035 1.00089 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 20.50 0.012218 0.9899772 0.0031786 0.9901056 0.9899619 1.0035 1.00089 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.00 0.012806 0.9844189 0.0032711 0.9842704 0.9847100 1.0035 1.00091 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.00 0.012806 0.9926547 0.0032839 0.9922382 0.9927006 1.0035 1.00091 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.50 0.013406 0.9889550 0.0033329 0.9895020 0.9886835 1.0036 1.00093 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.50 0.013406 0.9899221 0.0031433 0.9903915 0.9898113 1.0036 1.00093 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 21.50 0.013406 0.9923056 0.0031581 0.9929043 0.9920044 1.0036 1.00093 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.00 0.014019 0.9850238 0.0032126 0.9850991 0.9840539 1.0037 1.00095 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.00 0.014018 0.9890038 0.0032348 0.9893055 0.9891899 1.0037 1.00095 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014643 0.9859915 0.0033160 0.9863043 0.9854660 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014643 0.9877107 0.0033199 0.9882520 0.9874704 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014642 0.9902575 0.0031053 0.9902810 0.9896833 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 22.50 0.014643 0.9902413 0.0031173 0.9897519 0.9899660 1.0037 1.00097 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.00 0.015280 0.9917456 0.0032038 0.9919945 0.9913497 1.0038 1.00100 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.00 0.015280 0.9910888 0.0032072 0.9906725 0.9899941 1.0038 1.00100 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9896834 0.0032935 0.9907292 0.9892641 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9908341 0.0032986 0.9916941 0.9901040 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9862790 0.0029530 0.9869646 0.9858857 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 23.51 0.015941 0.9895367 0.0029565 0.9901632 0.9893268 1.0039 1.00102 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016587 0.9870002 0.0030269 0.9874084 0.9859905 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016588 0.9898602 0.0029684 0.9899868 0.9893133 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016587 0.9897175 0.0029599 0.9904827 0.9888114 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.00 0.016588 0.9876808 0.0030323 0.9886309 0.9872186 1.0039 1.00104 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9820933 0.0031345 0.9826574 0.9820360 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9845850 0.0031402 0.9852620 0.9840818 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9846593 0.0026281 0.9850478 0.9843709 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 24.50 0.017259 0.9837685 0.0026294 0.9845038 0.9834424 1.0040 1.00106 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.01 0.017956 0.9834132 0.0030781 0.9841628 0.9829381 1.0041 1.00108 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.01 0.017956 0.9870882 0.0030843 0.9872963 0.9867836 1.0041 1.00108 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.01 0.017957 0.9852144 0.0034854 0.9853033 0.9844303 1.0041 1.00108 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018635 0.9885750 0.0030381 0.9892450 0.9877121 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018636 0.9872979 0.0029639 0.9879067 0.9868166 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018636 0.9867951 0.0030275 0.9876006 0.9859474 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 25.50 0.018636 0.9836937 0.0030590 0.9841407 0.9830587 1.0041 1.00110 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.00 0.019341 0.9917321 0.0031174 0.9922324 0.9914203 1.0042 1.00113 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.00 0.019341 0.9858111 0.0031384 0.9856406 0.9853646 1.0042 1.00113 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.51 0.020071 0.9860515 0.0030490 0.9866822 0.9853761 1.0043 1.00115 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 26.51 0.020071 0.9877488 0.0030695 0.9885375 0.9872954 1.0043 1.00115 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 27.00 0.020783 0.9881829 0.0033737 0.9888984 0.9875977 1.0043 1.00117 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 27.50 0.021520 0.9871530 0.0031774 0.9874082 0.9866752 1.0044 1.00119 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.00 0.022268 0.9870486 0.0032990 0.9872528 0.9861991 1.0045 1.00121 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.00 0.022268 0.9908876 0.0032964 0.9912666 0.9898534 1.0045 1.00121 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.50 0.023026 0.9837259 0.0031851 0.9842663 0.9833652 1.0045 1.00124 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 28.50 0.023026 0.9878215 0.0031957 0.9881438 0.9875118 1.0045 1.00124 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.00 0.023795 0.9921603 0.0032847 0.9923960 0.9914447 1.0046 1.00126 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.00 0.023795 0.9893721 0.0032849 0.9897812 0.9883427 1.0046 1.00126 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.50 0.024573 0.9876363 0.0030549 0.9877669 0.9869593 1.0047 1.00128 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 29.50 0.024584 0.9899037 0.0030786 0.9900055 0.9893503 1.0047 1.00128 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.01 0.025378 0.9887234 0.0032802 0.9887073 0.9881473 1.0047 1.00130 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026159 0.9809537 0.0032663 0.9810302 0.9803323 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026159 0.9810865 0.0032780 0.9817014 0.9803620 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.00 0.027001 0.9758291 0.0032726 0.9763957 0.9752214 1.0048 1.00134 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.01 0.025378 0.9731355 0.0029451 0.9731490 0.9730016 1.0047 1.00130 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.01 0.025377 0.9772725 0.0030282 0.9771641 0.9767132 1.0047 1.00130 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026161 0.9807367 0.0031113 0.9813337 0.9799813 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 30.50 0.026171 0.9846090 0.0030982 0.9848248 0.9846064 1.0048 1.00132 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.00 0.026968 0.9830693 0.0031201 0.9839562 0.9825799 1.0048 1.00134 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.00 0.026979 0.9821786 0.0031484 0.9827887 0.9816633 1.0048 1.00134 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.51 0.027813 0.9793477 0.0031979 0.9795372 0.9790734 1.0049 1.00137 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 31.51 0.027814 0.9831866 0.0031965 0.9833568 0.9824744 1.0049 1.00137 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.00 0.028612 0.9806221 0.0026141 0.9809845 0.9801512 1.0050 1.00139 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.00 0.028645 0.9860614 0.0032343 0.9864281 0.9858036 1.0050 1.00139 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.00 0.028622 0.9818978 0.0031865 0.9824291 0.9816871 1.0050 1.00139 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 32.51 0.029477 0.9810489 0.0025357 0.9812938 0.9813870 1.0050 1.00141 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 33.01 0.030321 0.9826904 0.0024314 0.9825906 0.9823046 1.0051 1.00143 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 33.50 0.031180 0.9793163 0.0026180 0.9792485 0.9792370 1.0051 1.00145 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 33.50 0.031180 0.9801545 0.0025966 0.9801352 0.9801685 1.0051 1.00145 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 34.00 0.032018 0.9804212 0.0027021 0.9804378 0.9807237 1.0052 1.00147 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 34.00 0.032018 0.9826387 0.0026749 0.9826979 0.9830431 1.0052 1.00147 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.00 0.033784 0.9761411 0.0021853 0.9757797 0.9763030 1.0053 1.00152 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.00 0.033784 0.9786478 0.0022054 0.9784943 0.9782708 1.0053 1.00152 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.51 0.034676 0.9806111 0.0021372 0.9804620 0.9804382 1.0054 1.00154 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 35.51 0.034676 0.9758911 0.0021432 0.9753436 0.9757629 1.0054 1.00154 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 36.00 0.035550 0.9801431 0.0025338 0.9798422 0.9799985 1.0054 1.00156 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 36.00 0.035550 0.9795781 0.0021666 0.9798338 0.9790928 1.0054 1.00156 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 36.50 0.036479 0.9739306 0.0036851 0.9732513 0.9743310 1.0055 1.00158 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 37.00 0.037391 0.9780240 0.0035000 0.9779786 0.9780592 1.0055 1.00160 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 37.00 0.037391 0.9758613 0.0034914 0.9759569 0.9752090 1.0055 1.00160 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.01 0.039253 0.9784894 0.0025791 0.9787151 0.9779013 1.0056 1.00165 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 34.50 0.032913 0.9750706 0.0021717 0.9750677 0.9749397 1.0052 1.00150 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.01 0.039253 0.9797738 0.0025775 0.9796686 0.9790538 1.0056 1.00165 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.50 0.040169 0.9837737 0.0023761 0.9837654 0.9828161 1.0057 1.00167 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 38.50 0.040168 0.9797387 0.0023845 0.9798970 0.9789454 1.0057 1.00167 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.00 0.041082 0.9758254 0.0022158 0.9765126 0.9747953 1.0057 1.00169 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.00 0.041109 0.9762235 0.0022117 0.9765908 0.9754433 1.0057 1.00169 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.51 0.042074 0.9804365 0.0021891 0.9810608 0.9793293 1.0058 1.00171 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 39.51 0.042076 0.9787225 0.0021819 0.9791386 0.9781436 1.0058 1.00171 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 40.00 0.043011 0.9811488 0.0021938 0.9817816 0.9803532 1.0058 1.00173 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 40.00 0.043010 0.9779424 0.0021844 0.9786931 0.9772864 1.0058 1.00173 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 40.50 0.043972 0.9731518 0.0020741 0.9740778 0.9727501 1.0059 1.00175 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.01 0.044957 0.9749098 0.0020775 0.9755417 0.9748880 1.0059 1.00178 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.01 0.044957 0.9760115 0.0020583 0.9768749 0.9758242 1.0059 1.00178 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.50 0.045912 0.9749399 0.0020870 0.9752905 0.9749297 1.0060 1.00180 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 41.50 0.045912 0.9766616 0.0020511 0.9768767 0.9763212 1.0060 1.00180 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.00 0.046891 0.9803280 0.0020667 0.9809304 0.9799140 1.0060 1.00182 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.00 0.046892 0.9768316 0.0020836 0.9773496 0.9765907 1.0060 1.00182 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.50 0.047878 0.9734215 0.0021094 0.9742495 0.9733284 1.0061 1.00184 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 42.50 0.047877 0.9749014 0.0021227 0.9752468 0.9746084 1.0061 1.00184 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 43.00 0.048869 0.9752213 0.0018312 0.9758344 0.9751646 1.0061 1.00186 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 43.00 0.048869 0.9790362 0.0018316 0.9795501 0.9789387 1.0061 1.00186 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 B 43.00 0.048869 0.9769333 0.0018488 0.9771667 0.9765121 1.0061 1.00186 6:9 1.00028 0.99823 0.99932 0.99833 0.99841 0.99888 0.98889
315.0 C 73.01 0.112760 0.9760695 0.0031747 0.9751546 0.9768639 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112766 0.9762926 0.0030403 0.9756292 0.9774203 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112756 0.9773482 0.0030293 0.9771628 0.9779688 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149044 0.9727026 0.0041702 0.9726855 0.9725810 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112755 0.9762482 0.0028927 0.9761400 0.9771181 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 73.01 0.112767 0.9751311 0.0028404 0.9745601 0.9759219 1.0086 1.00261 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149041 0.9725802 0.0039659 0.9724071 0.9721778 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149034 0.9650558 0.0037295 0.9648494 0.9652483 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149035 0.9710201 0.0039524 0.9706505 0.9712193 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149034 0.9701664 0.0039149 0.9699136 0.9698347 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149041 0.9711307 0.0040043 0.9709526 0.9715081 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149042 0.9756931 0.0039690 0.9753991 0.9758905 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149043 0.9668080 0.0031637 0.9664055 0.9668711 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149049 0.9718573 0.0032052 0.9719173 0.9718063 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149051 0.9697289 0.0031211 0.9693123 0.9699664 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149048 0.9710252 0.0031395 0.9709716 0.9710332 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149049 0.9712083 0.0036613 0.9713266 0.9712254 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149041 0.9705068 0.0031269 0.9701914 0.9703431 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 74.54 0.116073 0.9705171 0.0021106 0.9699895 0.9709800 1.0086 1.00266 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 75.49 0.118103 0.9722249 0.0021769 0.9715926 0.9722154 1.0087 1.00270 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 75.49 0.118106 0.9731623 0.0021779 0.9730137 0.9733432 1.0087 1.00270 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 80.49 0.128743 0.9719773 0.0024457 0.9718506 0.9713283 1.0090 1.00287 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149044 0.9668773 0.0031729 0.9670488 0.9670743 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 80.49 0.128742 0.9693993 0.0024457 0.9691377 0.9693597 1.0090 1.00287 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 83.02 0.134032 0.9654024 0.0025314 0.9654615 0.9657849 1.0091 1.00297 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 83.02 0.134039 0.9659720 0.0025538 0.9656522 0.9658964 1.0091 1.00297 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 85.51 0.139110 0.9683628 0.0025056 0.9681445 0.9682118 1.0093 1.00305 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 85.51 0.139110 0.9676430 0.0025028 0.9672790 0.9673038 1.0093 1.00305 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 88.01 0.144149 0.9689383 0.0025956 0.9687462 0.9691839 1.0094 1.00314 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 88.01 0.144149 0.9660171 0.0025904 0.9656421 0.9662101 1.0094 1.00314 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149022 0.9730973 0.0026707 0.9732123 0.9721793 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 90.50 0.149021 0.9683669 0.0026631 0.9677384 0.9680317 1.0095 1.00323 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 93.00 0.153847 0.9651016 0.0026118 0.9650014 0.9647594 1.0096 1.00332 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 95.49 0.158494 0.9692920 0.0026752 0.9695791 0.9684976 1.0098 1.00341 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 98.01 0.163125 0.9670032 0.0027949 0.9676281 0.9672303 1.0099 1.00350 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 98.01 0.163129 0.9685973 0.0027482 0.9689846 0.9684688 1.0099 1.00350 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 100.50 0.167543 0.9751573 0.0028080 0.9755767 0.9742925 1.0100 1.00359 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 103.00 0.171884 0.9691871 0.0029427 0.9693056 0.9690189 1.0101 1.00368 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 103.00 0.171883 0.9703171 0.0029562 0.9710770 0.9695988 1.0101 1.00368 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 105.54 0.176131 0.9727168 0.0025971 0.9733877 0.9712697 1.0102 1.00377 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 105.54 0.176133 0.9754402 0.0025970 0.9759039 0.9745245 1.0102 1.00377 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 105.54 0.176126 0.9736209 0.0026246 0.9741576 0.9724904 1.0102 1.00377 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 108.04 0.180212 0.9726279 0.0031750 0.9728368 0.9719758 1.0103 1.00386 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 108.04 0.180214 0.9730889 0.0031654 0.9731562 0.9724105 1.0103 1.00386 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 110.53 0.184096 0.9738411 0.0028852 0.9742630 0.9726277 1.0103 1.00395 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 110.53 0.184092 0.9706132 0.0028752 0.9709615 0.9694585 1.0103 1.00395 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 113.06 0.187956 0.9711487 0.0029214 0.9710905 0.9707862 1.0104 1.00404 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 113.06 0.187951 0.9728388 0.0029966 0.9733112 0.9725450 1.0104 1.00404 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 115.56 0.191581 0.9733165 0.0030709 0.9745366 0.9728626 1.0105 1.00413 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 115.56 0.191578 0.9766895 0.0030912 0.9771374 0.9759558 1.0105 1.00413 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 117.94 0.194941 0.9732769 0.0031880 0.9732036 0.9732670 1.0106 1.00421 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 117.94 0.194943 0.9732887 0.0031890 0.9732291 0.9730379 1.0106 1.00421 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 120.49 0.198371 0.9764483 0.0032696 0.9764375 0.9753625 1.0107 1.00430 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 120.49 0.198376 0.9788523 0.0032847 0.9793388 0.9781745 1.0107 1.00430 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 123.08 0.201723 0.9765099 0.0033999 0.9768277 0.9762106 1.0107 1.00440 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 123.08 0.201725 0.9765950 0.0034009 0.9762170 0.9764378 1.0107 1.00440 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 125.59 0.204811 0.9844053 0.0034941 0.9849238 0.9835785 1.0108 1.00449 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 125.59 0.204807 0.9802914 0.0034751 0.9808788 0.9794383 1.0108 1.00449 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 130.55 0.210517 0.9804658 0.0034998 0.9809749 0.9798651 1.0109 1.00466 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 130.55 0.210517 0.9812608 0.0035092 0.9813644 0.9807135 1.0109 1.00466 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 132.95 0.213074 0.9784612 0.0034474 0.9788638 0.9789056 1.0110 1.00475 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
315.0 C 132.95 0.213074 0.9784394 0.0033789 0.9782971 0.9782504 1.0110 1.00475 8:9 1.00043 0.99881 1.00001 0.9989 0.99902 1.00021 0.99041
450.0 A 33.01 0.058555 0.9648452 0.0069939 0.9661999 0.9625263 1.0051 1.00088 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 33.01 0.058565 0.9695126 0.0065747 0.9718173 0.9665938 1.0051 1.00088 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 33.01 0.058571 0.9780113 0.0066411 0.9796071 0.9738231 1.0051 1.00088 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 38.00 0.075818 0.9728851 0.0076284 0.9736478 0.9715606 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 38.00 0.075811 0.9764101 0.0060338 0.9775633 0.9753728 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 38.00 0.075812 0.9739157 0.0060246 0.9737247 0.9724839 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 38.00 0.075795 0.9754096 0.0060194 0.9748344 0.9749747 1.0056 1.00101 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094317 0.9728784 0.0045322 0.9725734 0.9724873 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 43.00 0.094323 0.9757055 0.0045536 0.9757395 0.9754244 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094316 0.9763811 0.0046360 0.9765267 0.9765143 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094335 0.9729936 0.0046303 0.9727676 0.9731439 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094320 0.9757530 0.0034583 0.9758517 0.9752988 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094320 0.9737273 0.0048435 0.9735793 0.9736314 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094335 0.9771351 0.0061458 0.9771311 0.9756528 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094337 0.9728281 0.0062714 0.9720887 0.9727703 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094322 0.9710233 0.0057396 0.9714748 0.9710764 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094331 0.9739156 0.0057639 0.9740048 0.9739091 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 43.00 0.094325 0.9803951 0.0052506 0.9805195 0.9798939 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094328 0.9749824 0.0052324 0.9746344 0.9750724 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094336 0.9744713 0.0052234 0.9750499 0.9744383 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 43.00 0.094323 0.9747380 0.0058929 0.9742814 0.9746474 1.0061 1.00115 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 48.00 0.113689 0.9731475 0.0044982 0.9728002 0.9729917 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113679 0.9727377 0.0045409 0.9720013 0.9732922 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113679 0.9682370 0.0044606 0.9682014 0.9682842 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113688 0.9650019 0.0044723 0.9660552 0.9656958 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 48.00 0.113689 0.9724991 0.0034917 0.9720515 0.9725825 1.0066 1.00128 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 53.01 0.133564 0.9613494 0.0042076 0.9607261 0.9615713 1.0071 1.00141 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 53.01 0.133565 0.9682005 0.0042063 0.9683652 0.9689663 1.0071 1.00141 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 53.01 0.133566 0.9639439 0.0033319 0.9640739 0.9648012 1.0071 1.00141 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 58.00 0.153650 0.9637549 0.0044996 0.9629930 0.9645675 1.0075 1.00155 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 58.00 0.153654 0.9660379 0.0037575 0.9662809 0.9665608 1.0075 1.00155 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 63.00 0.173672 0.9617138 0.0047406 0.9620867 0.9626145 1.0079 1.00168 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 63.00 0.173678 0.9633145 0.0038910 0.9632966 0.9635707 1.0079 1.00168 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 68.01 0.193443 0.9629049 0.0031388 0.9625821 0.9636546 1.0082 1.00181 13 0.99987 0.99838 0.99909 0.99845 0.99837 0.9991 0.98975
450.0 A 73.01 0.212685 0.9628951 0.0036416 0.9626155 0.9638311 1.0086 1.00195 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 73.01 0.212686 0.9641126 0.0036464 0.9637942 0.9642447 1.0086 1.00195 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 78.00 0.231281 0.9662433 0.0037295 0.9660171 0.9670157 1.0089 1.00208 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 78.00 0.231300 0.9671732 0.0037344 0.9665925 0.9672838 1.0089 1.00208 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 83.01 0.249254 0.9689674 0.0032970 0.9684979 0.9690582 1.0091 1.00221 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 83.01 0.249240 0.9727565 0.0047249 0.9721543 0.9740289 1.0091 1.00221 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 88.00 0.266281 0.9753767 0.0036837 0.9743495 0.9761168 1.0094 1.00235 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 88.00 0.266272 0.9695783 0.0037096 0.9692409 0.9702900 1.0094 1.00235 13 0.99987 0.99838 0.99909 0.99846 0.99837 0.9991 0.98975
450.0 A 90.50 0.274462 0.9698392 0.0028632 0.9696161 0.9705934 1.0095 1.00241 14 0.99967 0.9987 0.99906 0.99875 0.99852 0.99935 0.99033
450.0 A 90.50 0.274464 0.9668646 0.0028363 0.9660533 0.9669375 1.0095 1.00241 14 0.99967 0.9987 0.99906 0.99875 0.99852 0.99935 0.99033
450.0 A 35.51 0.067030 0.9723666 0.0066761 0.9740309 0.9704994 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 35.51 0.067012 0.9713263 0.0066672 0.9733341 0.9684413 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 35.51 0.067027 0.9678487 0.0063811 0.9708162 0.9648561 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 35.51 0.067023 0.9761613 0.0064544 0.9786518 0.9734742 1.0054 1.00095 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084873 0.9738317 0.0053557 0.9743277 0.9740720 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084858 0.9811620 0.0054423 0.9823064 0.9806523 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084881 0.9805946 0.0054207 0.9806346 0.9810724 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084869 0.9805953 0.0054349 0.9809596 0.9797412 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084869 0.9755216 0.0038761 0.9762403 0.9746554 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 40.50 0.084878 0.9806613 0.0038684 0.9810575 0.9806329 1.0059 1.00108 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103943 0.9676375 0.0050852 0.9682403 0.9678955 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103941 0.9729282 0.0050910 0.9734114 0.9735108 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103924 0.9724078 0.0040310 0.9728683 0.9727807 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103943 0.9691623 0.0048377 0.9697853 0.9685339 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 45.51 0.103942 0.9736495 0.0047666 0.9739537 0.9726240 1.0064 1.00121 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 50.51 0.123557 0.9709897 0.0032930 0.9706574 0.9723016 1.0069 1.00135 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 50.51 0.123560 0.9627546 0.0041076 0.9617812 0.9634567 1.0069 1.00135 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 50.51 0.123568 0.9690566 0.0041461 0.9685243 0.9692010 1.0069 1.00135 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143516 0.9679948 0.0034351 0.9678017 0.9685261 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143546 0.9651567 0.0030787 0.9647310 0.9657984 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143538 0.9637723 0.0039119 0.9637449 0.9638273 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 55.50 0.143522 0.9659958 0.0039142 0.9654919 0.9663356 1.0073 1.00148 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 60.50 0.163616 0.9622078 0.0036287 0.9614054 0.9624303 1.0077 1.00161 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 60.50 0.163599 0.9630497 0.0036441 0.9622554 0.9635075 1.0077 1.00161 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 65.49 0.183467 0.9630400 0.0038506 0.9628250 0.9632282 1.0080 1.00175 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 65.49 0.183466 0.9612427 0.0038471 0.9604552 0.9622930 1.0080 1.00175 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 70.50 0.202996 0.9643809 0.0034483 0.9637487 0.9646104 1.0084 1.00188 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 70.50 0.203027 0.9604651 0.0034403 0.9602870 0.9613126 1.0084 1.00188 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 75.50 0.221986 0.9648792 0.0043331 0.9651960 0.9646252 1.0087 1.00201 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 75.50 0.221992 0.9651907 0.0035254 0.9647734 0.9658803 1.0087 1.00201 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 80.50 0.240280 0.9642974 0.0039220 0.9639705 0.9642883 1.0090 1.00215 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 80.50 0.240264 0.9689976 0.0039335 0.9680870 0.9689385 1.0090 1.00215 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 85.51 0.257797 0.9695041 0.0034514 0.9685447 0.9697506 1.0093 1.00228 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 85.51 0.257815 0.9711508 0.0040286 0.9711197 0.9718634 1.0093 1.00228 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 90.50 0.274397 0.9736406 0.0037761 0.9724079 0.9739783 1.0095 1.00241 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 A 90.50 0.274406 0.9741355 0.0035984 0.9736303 0.9745317 1.0095 1.00241 11:13 0.9999 0.99843 0.99918 0.9985 0.99845 0.99918 0.98983
450.0 B 16.00 0.015218 0.9791424 0.0065180 0.9815338 0.9773791 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.00 0.015218 0.9865318 0.0065753 0.9880147 0.9837718 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.00 0.015218 0.9769719 0.0065224 0.9784648 0.9761251 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.00 0.015217 0.9770428 0.0065214 0.9778535 0.9761627 1.0028 1.00069 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016173 0.9731806 0.0063228 0.9754666 0.9711133 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016171 0.9790800 0.0063783 0.9802241 0.9778222 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016171 0.9800726 0.0074720 0.9827867 0.9782990 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 16.50 0.016172 0.9809881 0.0059750 0.9825041 0.9802576 1.0029 1.00072 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017172 0.9765162 0.0059663 0.9774849 0.9750494 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017171 0.9818245 0.0059827 0.9830924 0.9809426 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017172 0.9819619 0.0053593 0.9833698 0.9812960 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.01 0.017171 0.9848031 0.0054165 0.9860694 0.9834289 1.0030 1.00074 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.50 0.018157 0.9848037 0.0054685 0.9864345 0.9842672 1.0030 1.00076 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 17.50 0.018157 0.9878624 0.0054952 0.9888435 0.9861367 1.0030 1.00076 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.00 0.019185 0.9779370 0.0041728 0.9788572 0.9764529 1.0031 1.00078 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.49 0.020220 0.9785653 0.0042366 0.9794455 0.9782304 1.0032 1.00080 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.49 0.020221 0.9784628 0.0047509 0.9796245 0.9777661 1.0032 1.00080 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 18.49 0.020219 0.9809477 0.0047688 0.9820367 0.9799000 1.0032 1.00080 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.00 0.021322 0.9787606 0.0049214 0.9797058 0.9782585 1.0032 1.00082 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.00 0.021322 0.9813481 0.0049379 0.9825851 0.9810875 1.0032 1.00082 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.50 0.022428 0.9803649 0.0040598 0.9816841 0.9802593 1.0033 1.00084 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 19.50 0.022429 0.9802483 0.0046190 0.9812300 0.9797593 1.0033 1.00084 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.01 0.023583 0.9837943 0.0058818 0.9844648 0.9819054 1.0034 1.00087 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.01 0.023583 0.9788864 0.0059991 0.9791091 0.9783086 1.0034 1.00087 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.50 0.024714 0.9768192 0.0055133 0.9775908 0.9759422 1.0035 1.00089 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 20.50 0.024713 0.9829951 0.0055530 0.9842999 0.9828409 1.0035 1.00089 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.00 0.025890 0.9845468 0.0050533 0.9857540 0.9834802 1.0035 1.00091 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.00 0.025890 0.9807900 0.0050427 0.9816262 0.9813101 1.0035 1.00091 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027093 0.9757218 0.0050362 0.9768086 0.9752433 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027092 0.9780837 0.0056900 0.9783342 0.9771257 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027094 0.9763848 0.0049242 0.9771026 0.9755767 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 21.50 0.027093 0.9768410 0.0049061 0.9777673 0.9765637 1.0036 1.00093 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.00 0.028317 0.9779624 0.0038834 0.9790844 0.9774091 1.0037 1.00095 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029566 0.9787081 0.0046981 0.9796431 0.9782634 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029568 0.9835651 0.0046300 0.9843788 0.9832452 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029565 0.9819179 0.0043319 0.9831979 0.9816262 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 22.50 0.029566 0.9823553 0.0043747 0.9829283 0.9823133 1.0037 1.00097 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.00 0.030836 0.9786142 0.0043281 0.9796063 0.9785107 1.0038 1.00100 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.00 0.030836 0.9738276 0.0043319 0.9750649 0.9735213 1.0038 1.00100 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.51 0.032158 0.9828421 0.0033902 0.9828357 0.9827829 1.0039 1.00102 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 23.51 0.032158 0.9802880 0.0031709 0.9802170 0.9811775 1.0039 1.00102 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033445 0.9781181 0.0039886 0.9771718 0.9783675 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033446 0.9765204 0.0039986 0.9762568 0.9760294 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033445 0.9779352 0.0040137 0.9780566 0.9779496 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.00 0.033444 0.9811766 0.0039987 0.9812655 0.9811330 1.0039 1.00104 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.50 0.034781 0.9812451 0.0031889 0.9815385 0.9812438 1.0040 1.00106 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.50 0.034783 0.9815651 0.0032338 0.9811586 0.9814231 1.0040 1.00106 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 24.50 0.034782 0.9776056 0.0028995 0.9778857 0.9776782 1.0040 1.00106 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.01 0.036170 0.9786009 0.0037054 0.9790355 0.9775110 1.0041 1.00108 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.01 0.036170 0.9798341 0.0037012 0.9793913 0.9790301 1.0041 1.00108 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.50 0.037518 0.9800372 0.0042212 0.9799919 0.9797726 1.0041 1.00110 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 25.50 0.037522 0.9814123 0.0035317 0.9815084 0.9809981 1.0041 1.00110 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.00 0.038920 0.9794614 0.0033742 0.9791889 0.9782476 1.0042 1.00113 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.00 0.038919 0.9762757 0.0033755 0.9758981 0.9758867 1.0042 1.00113 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.49 0.040309 0.9805584 0.0042776 0.9814364 0.9802634 1.0043 1.00115 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 26.49 0.040308 0.9811132 0.0035272 0.9810976 0.9810012 1.0043 1.00115 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 27.00 0.041777 0.9815050 0.0034391 0.9817242 0.9807104 1.0043 1.00117 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 27.00 0.041777 0.9767584 0.0034250 0.9763977 0.9768703 1.0043 1.00117 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 27.50 0.043239 0.9783973 0.0027867 0.9780590 0.9788190 1.0044 1.00119 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.00 0.044714 0.9794805 0.0030084 0.9795098 0.9791526 1.0045 1.00121 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.00 0.044717 0.9754759 0.0029994 0.9759634 0.9755665 1.0045 1.00121 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.50 0.046213 0.9775588 0.0031276 0.9774502 0.9776054 1.0045 1.00124 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 28.50 0.046214 0.9779865 0.0031317 0.9774998 0.9778182 1.0045 1.00124 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.00 0.047729 0.9773476 0.0036090 0.9780241 0.9768681 1.0046 1.00126 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.00 0.047730 0.9781262 0.0029826 0.9779047 0.9783458 1.0046 1.00126 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.50 0.049261 0.9790586 0.0030338 0.9795123 0.9795403 1.0047 1.00128 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.50 0.049265 0.9806475 0.0030396 0.9802238 0.9798665 1.0047 1.00128 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.99 0.050785 0.9756401 0.0031451 0.9761069 0.9747888 1.0047 1.00130 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 29.99 0.050784 0.9748304 0.0031400 0.9742125 0.9741721 1.0047 1.00130 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 30.50 0.052405 0.9767741 0.0027588 0.9767098 0.9766667 1.0048 1.00132 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 30.50 0.052405 0.9791623 0.0037617 0.9799086 0.9790510 1.0048 1.00132 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.00 0.053971 0.9741054 0.0027950 0.9741748 0.9734554 1.0048 1.00134 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.00 0.053972 0.9769176 0.0034105 0.9773994 0.9765627 1.0048 1.00134 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.51 0.055632 0.9729750 0.0029316 0.9725489 0.9725665 1.0049 1.00137 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 32.00 0.057214 0.9743750 0.0030014 0.9740396 0.9735469 1.0050 1.00139 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 31.51 0.055633 0.9753602 0.0029665 0.9757692 0.9756285 1.0049 1.00137 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 32.00 0.057196 0.9765780 0.0028979 0.9769502 0.9759574 1.0050 1.00139 10:13 1.0003 0.99832 0.99942 0.99842 0.99849 0.99907 0.98923
450.0 B 32.50 0.058878 0.9751055 0.0032747 0.9758821 0.9752391 1.0050 1.00141 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 32.50 0.058852 0.9747527 0.0032261 0.9743370 0.9740040 1.0050 1.00141 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.01 0.060538 0.9740989 0.0032483 0.9739641 0.9738543 1.0051 1.00143 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.01 0.060538 0.9711302 0.0032365 0.9713671 0.9715278 1.0051 1.00143 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.50 0.062169 0.9751893 0.0033262 0.9748510 0.9745636 1.0051 1.00145 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 33.50 0.062168 0.9756407 0.0033179 0.9762788 0.9757528 1.0051 1.00145 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.00 0.063852 0.9707958 0.0030412 0.9707087 0.9707542 1.0052 1.00147 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.00 0.063853 0.9711157 0.0030388 0.9719933 0.9716282 1.0052 1.00147 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.50 0.065549 0.9724849 0.0029161 0.9724940 0.9726867 1.0052 1.00150 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 34.50 0.065547 0.9729098 0.0029060 0.9735932 0.9721794 1.0052 1.00150 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 35.00 0.067257 0.9741556 0.0026977 0.9744672 0.9738932 1.0053 1.00152 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 35.50 0.068982 0.9753244 0.0028664 0.9749915 0.9750095 1.0054 1.00154 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 35.50 0.069029 0.9756688 0.0028723 0.9758515 0.9759796 1.0054 1.00154 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 36.00 0.070747 0.9728376 0.0028853 0.9725088 0.9723153 1.0054 1.00156 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 36.00 0.070721 0.9762951 0.0029036 0.9770216 0.9763895 1.0054 1.00156 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 40.00 0.085110 0.9692692 0.0024686 0.9691959 0.9689037 1.0058 1.00173 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 40.00 0.085111 0.9686095 0.0024504 0.9686759 0.9681636 1.0058 1.00173 10:14 1.00011 0.99864 0.99938 0.99872 0.99864 0.99933 0.9898
450.0 B 32.00 0.057214 0.9769192 0.0036797 0.9774799 0.9763887 1.0050 1.00139 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 32.00 0.057196 0.9786305 0.0035362 0.9791700 0.9782504 1.0050 1.00139 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 32.00 0.057194 0.9806474 0.0026575 0.9812959 0.9801816 1.0050 1.00139 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 36.50 0.072519 0.9644758 0.0034126 0.9643926 0.9647319 1.0055 1.00158 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 36.50 0.072519 0.9667732 0.0034165 0.9664626 0.9669126 1.0055 1.00158 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.00 0.074283 0.9662218 0.0033330 0.9661474 0.9662589 1.0055 1.00160 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.00 0.074283 0.9650379 0.0033245 0.9643955 0.9649513 1.0055 1.00160 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.50 0.076059 0.9712722 0.0029340 0.9704122 0.9713908 1.0056 1.00162 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.50 0.076061 0.9712933 0.0029302 0.9707421 0.9713735 1.0056 1.00162 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.99 0.077811 0.9677714 0.0027493 0.9681383 0.9682761 1.0056 1.00165 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 37.99 0.077810 0.9709834 0.0027747 0.9711731 0.9707206 1.0056 1.00165 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 38.50 0.079645 0.9691181 0.0020316 0.9689102 0.9696564 1.0057 1.00167 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.00 0.081459 0.9689926 0.0019923 0.9682506 0.9690689 1.0057 1.00169 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.49 0.083246 0.9720335 0.0025192 0.9720653 0.9720698 1.0058 1.00171 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.49 0.083246 0.9652851 0.0067888 0.9660398 0.9650646 1.0058 1.00171 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 39.49 0.083244 0.9682258 0.0025100 0.9680523 0.9683007 1.0058 1.00171 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.00 0.085110 0.9691076 0.0025203 0.9688111 0.9687780 1.0058 1.00173 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.00 0.085111 0.9714274 0.0025072 0.9718624 0.9716980 1.0058 1.00173 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.50 0.086952 0.9725155 0.0025108 0.9717720 0.9723931 1.0059 1.00175 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 40.50 0.086952 0.9720782 0.0025165 0.9716514 0.9721667 1.0059 1.00175 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.01 0.088843 0.9705941 0.0025283 0.9703134 0.9709274 1.0059 1.00178 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.01 0.088843 0.9701351 0.0025374 0.9702795 0.9701547 1.0059 1.00178 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.49 0.090632 0.9709503 0.0025402 0.9708931 0.9710996 1.0060 1.00180 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 41.49 0.090633 0.9683331 0.0025280 0.9683028 0.9691031 1.0060 1.00180 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.00 0.092539 0.9717610 0.0025453 0.9712158 0.9719387 1.0060 1.00182 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.00 0.092540 0.9706550 0.0025573 0.9707914 0.9704218 1.0060 1.00182 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.50 0.094419 0.9709804 0.0023541 0.9710651 0.9713979 1.0061 1.00184 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 42.50 0.094418 0.9721463 0.0023465 0.9724645 0.9723207 1.0061 1.00184 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.00 0.096307 0.9712356 0.0025828 0.9707877 0.9713167 1.0061 1.00186 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.00 0.096307 0.9692624 0.0025946 0.9691835 0.9690571 1.0061 1.00186 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.50 0.098203 0.9687973 0.0026054 0.9682765 0.9687362 1.0062 1.00188 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 43.50 0.098205 0.9680464 0.0025931 0.9681978 0.9688693 1.0062 1.00188 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.00 0.100105 0.9682114 0.0025522 0.9684956 0.9682975 1.0062 1.00191 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.00 0.100107 0.9713734 0.0026166 0.9715423 0.9711860 1.0062 1.00191 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.51 0.102055 0.9683438 0.0026237 0.9681369 0.9685506 1.0063 1.00193 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 44.51 0.102055 0.9703725 0.0026282 0.9706894 0.9705114 1.0063 1.00193 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.00 0.103939 0.9704367 0.0026248 0.9701816 0.9701450 1.0063 1.00195 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.00 0.103940 0.9731310 0.0026549 0.9729516 0.9730168 1.0063 1.00195 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.50 0.105866 0.9702422 0.0024012 0.9702732 0.9707666 1.0064 1.00197 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 45.50 0.105862 0.9730920 0.0024085 0.9724415 0.9732608 1.0064 1.00197 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.01 0.107833 0.9711298 0.0024389 0.9711125 0.9707432 1.0064 1.00199 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.01 0.107832 0.9715673 0.0024338 0.9719726 0.9718220 1.0064 1.00199 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.50 0.109733 0.9713301 0.0024058 0.9710453 0.9719009 1.0065 1.00202 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 46.50 0.109733 0.9692482 0.0023950 0.9690188 0.9693633 1.0065 1.00202 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.00 0.111677 0.9699116 0.0024117 0.9693602 0.9700037 1.0065 1.00204 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.00 0.111678 0.9685077 0.0024188 0.9689554 0.9684609 1.0065 1.00204 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.51 0.113663 0.9667054 0.0024996 0.9670007 0.9670775 1.0066 1.00206 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 47.51 0.113662 0.9671888 0.0025066 0.9673508 0.9671974 1.0066 1.00206 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.00 0.115581 0.9690854 0.0029180 0.9687723 0.9689665 1.0066 1.00208 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.00 0.115582 0.9658848 0.0029005 0.9653757 0.9659290 1.0066 1.00208 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.50 0.117543 0.9655509 0.0029294 0.9656431 0.9659310 1.0067 1.00210 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 B 48.50 0.117544 0.9642206 0.0029170 0.9646246 0.9645121 1.0067 1.00210 10:15 0.99987 0.99857 0.99928 0.99864 0.99856 0.99939 0.98878
450.0 C 73.01 0.212676 0.9694297 0.0041649 0.9702577 0.9697681 1.0086 1.00261 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 73.01 0.212694 0.9689371 0.0039649 0.9690396 0.9692174 1.0086 1.00261 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221949 0.9638334 0.0034457 0.9636451 0.9641172 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221938 0.9669121 0.0034469 0.9668578 0.9663293 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221949 0.9657112 0.0031736 0.9655573 0.9658159 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 75.49 0.221941 0.9613607 0.0031553 0.9607341 0.9610635 1.0087 1.00270 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 77.98 0.231289 0.9647902 0.0031289 0.9642443 0.9653933 1.0089 1.00279 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 77.98 0.231277 0.9626519 0.0031159 0.9622184 0.9633567 1.0089 1.00279 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 80.49 0.240258 0.9633334 0.0031251 0.9637233 0.9639725 1.0090 1.00287 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 80.49 0.240260 0.9688612 0.0031639 0.9690178 0.9687901 1.0090 1.00287 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 83.02 0.249310 0.9640266 0.0023768 0.9635809 0.9641117 1.0091 1.00297 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 85.51 0.257838 0.9697724 0.0024045 0.9690388 0.9696947 1.0093 1.00305 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 88.01 0.266320 0.9706854 0.0031662 0.9708888 0.9705429 1.0094 1.00314 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 88.01 0.266331 0.9675735 0.0086067 0.9676933 0.9684015 1.0094 1.00314 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 88.01 0.266324 0.9654647 0.0031479 0.9649863 0.9659535 1.0094 1.00314 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 90.50 0.274445 0.9739885 0.0031853 0.9737465 0.9741008 1.0095 1.00323 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 90.50 0.274434 0.9769849 0.0031748 0.9773376 0.9777837 1.0095 1.00323 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 93.00 0.282468 0.9746268 0.0032631 0.9739759 0.9745829 1.0096 1.00332 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 95.49 0.290101 0.9778700 0.0032896 0.9781418 0.9786722 1.0098 1.00341 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 95.49 0.290115 0.9790510 0.0033034 0.9795829 0.9790593 1.0098 1.00341 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 98.01 0.297722 0.9774275 0.0033839 0.9770915 0.9773968 1.0099 1.00350 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 98.01 0.297708 0.9791916 0.0033815 0.9790640 0.9793636 1.0099 1.00350 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 100.50 0.304881 0.9829376 0.0034376 0.9834448 0.9827635 1.0100 1.00359 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 100.50 0.304878 0.9868978 0.0034677 0.9868534 0.9872919 1.0100 1.00359 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 103.00 0.311934 0.9820679 0.0032365 0.9812500 0.9815318 1.0101 1.00368 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 103.00 0.311928 0.9883573 0.0032431 0.9885811 0.9885296 1.0101 1.00368 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 105.54 0.318730 0.9926133 0.0036226 0.9923490 0.9927956 1.0102 1.00377 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 105.54 0.318734 0.9911748 0.0036456 0.9907262 0.9918353 1.0102 1.00377 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 108.04 0.325279 0.9892534 0.0042036 0.9878309 0.9889560 1.0103 1.00386 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 108.04 0.325293 0.9905686 0.0036216 0.9906458 0.9912415 1.0103 1.00386 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 110.53 0.331453 0.9922144 0.0036298 0.9919092 0.9922903 1.0103 1.00395 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 110.53 0.331457 0.9908969 0.0037057 0.9913260 0.9903475 1.0103 1.00395 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 113.06 0.337572 0.9927494 0.0037854 0.9923027 0.9932092 1.0104 1.00404 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 113.06 0.337586 0.9919456 0.0037777 0.9918553 0.9911743 1.0104 1.00404 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 115.56 0.343296 0.9986598 0.0038219 0.9988047 0.9991680 1.0105 1.00413 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 115.56 0.343294 1.0018863 0.0038689 1.0021119 1.0025756 1.0105 1.00413 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 117.94 0.348571 0.9995877 0.0035794 0.9992129 1.0003784 1.0106 1.00421 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 117.94 0.348570 1.0012142 0.0035829 1.0001548 1.0021190 1.0106 1.00421 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 120.49 0.353927 1.0012623 0.0036692 1.0008127 1.0018725 1.0107 1.00430 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 120.49 0.353925 1.0078900 0.0036719 1.0086557 1.0084500 1.0107 1.00430 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 123.08 0.359153 1.0018002 0.0036681 1.0010941 1.0006045 1.0107 1.00440 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 123.08 0.359149 1.0056766 0.0036660 1.0038909 1.0061939 1.0107 1.00440 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 125.41 0.363583 1.0087774 0.0037186 1.0088554 1.0094168 1.0108 1.00448 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 125.41 0.363581 1.0093906 0.0037362 1.0091322 1.0095590 1.0108 1.00448 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 128.02 0.368375 1.0036190 0.0037607 1.0027106 1.0038783 1.0109 1.00457 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 128.02 0.368376 1.0049552 0.0037752 1.0044479 1.0049586 1.0109 1.00457 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 130.55 0.372734 1.0140476 0.0044537 1.0137883 1.0141385 1.0109 1.00466 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 130.55 0.372723 1.0051323 0.0044035 1.0056664 1.0041622 1.0109 1.00466 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 132.95 0.376647 1.0058785 0.0044711 1.0060240 1.0058386 1.0110 1.00475 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
450.0 C 132.95 0.376656 1.0054881 0.0044590 1.0048424 1.0050270 1.0110 1.00475 12:15 0.99976 0.99832 0.99861 0.99839 0.99799 0.99892 0.98954
585.0 A 25.51 0.058977 0.9843777 0.0079458 0.9827012 0.9851373 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058979 0.9768547 0.0072736 0.9766164 0.9763381 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059000 0.9776627 0.0072678 0.9780219 0.9773503 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058977 0.9742243 0.0064006 0.9747619 0.9739321 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059004 0.9654651 0.0063869 0.9660142 0.9658169 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059009 0.9713606 0.0058949 0.9704248 0.9711439 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058979 0.9737480 0.0064187 0.9744899 0.9739871 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059005 0.9769800 0.0072378 0.9776137 0.9768394 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058983 0.9762498 0.0072699 0.9759592 0.9763401 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.059006 0.9617633 0.0069065 0.9618629 0.9616920 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058977 0.9690784 0.0071168 0.9682536 0.9682895 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 25.51 0.058983 0.9714000 0.0071706 0.9714419 0.9710237 1.0041 1.00068 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9685914 0.0051919 0.9695141 0.9684387 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9703682 0.0052217 0.9714754 0.9713106 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9722443 0.0052192 0.9720376 0.9723262 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070731 0.9741688 0.0052464 0.9747057 0.9738608 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070727 0.9669198 0.0052041 0.9672384 0.9665310 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070728 0.9690470 0.0052113 0.9690782 0.9681723 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070726 0.9697659 0.0052139 0.9696352 0.9700856 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070732 0.9640158 0.0051885 0.9630560 0.9641798 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070725 0.9592113 0.0051386 0.9586078 0.9593287 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 28.01 0.070729 0.9674440 0.0052229 0.9679856 0.9681204 1.0045 1.00075 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 30.50 0.083123 0.9716952 0.0040462 0.9717429 0.9723616 1.0048 1.00081 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 30.50 0.083129 0.9675348 0.0040231 0.9667345 0.9674561 1.0048 1.00081 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 30.50 0.083137 0.9721525 0.0033104 0.9717802 0.9731721 1.0048 1.00081 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 33.01 0.096406 0.9714303 0.0030159 0.9716667 0.9720193 1.0051 1.00088 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 33.01 0.096406 0.9712248 0.0024722 0.9708358 0.9714600 1.0051 1.00088 18 1.00015 0.99846 0.99939 0.99854 0.99856 0.99922 0.98957
585.0 A 33.01 0.096385 0.9676671 0.0045185 0.9680390 0.9681771 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096405 0.9692625 0.0045517 0.9697484 0.9697847 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096403 0.9789057 0.0046077 0.9788618 0.9786864 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096402 0.9667605 0.0045726 0.9674423 0.9671251 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096400 0.9723459 0.0045543 0.9715410 0.9724555 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096404 0.9753382 0.0045639 0.9757208 0.9752805 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096405 0.9765373 0.0045661 0.9764114 0.9770459 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 33.01 0.096399 0.9740237 0.0045642 0.9740615 0.9738545 1.0051 1.00088 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 35.51 0.110004 0.9753535 0.0037397 0.9757646 0.9757392 1.0054 1.00095 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 35.51 0.109997 0.9695507 0.0037034 0.9702828 0.9690614 1.0054 1.00095 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 35.51 0.109999 0.9650181 0.0036534 0.9650902 0.9646099 1.0054 1.00095 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 38.00 0.124134 0.9717942 0.0030754 0.9710253 0.9717655 1.0056 1.00101 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 38.00 0.124138 0.9696065 0.0029962 0.9695581 0.9704051 1.0056 1.00101 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 40.51 0.138677 0.9719234 0.0026917 0.9714089 0.9723913 1.0059 1.00108 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 40.51 0.138681 0.9686145 0.0026486 0.9678717 0.9689174 1.0059 1.00108 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 42.99 0.153507 0.9678189 0.0023029 0.9668148 0.9685718 1.0061 1.00115 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 45.51 0.168762 0.9680615 0.0021166 0.9674916 0.9683953 1.0064 1.00121 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 48.01 0.184048 0.9636071 0.0021309 0.9631796 0.9643911 1.0066 1.00128 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 50.49 0.199229 0.9679158 0.0021614 0.9678826 0.9679840 1.0069 1.00135 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 53.01 0.214841 0.9631796 0.0020720 0.9628574 0.9637639 1.0071 1.00141 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 55.50 0.230113 0.9638691 0.0022236 0.9634660 0.9637915 1.0073 1.00148 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 58.00 0.245623 0.9648451 0.0022822 0.9650968 0.9650422 1.0075 1.00155 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 60.51 0.260796 0.9682486 0.0023445 0.9678536 0.9683281 1.0077 1.00161 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 63.00 0.275886 0.9683390 0.0023898 0.9677891 0.9688289 1.0079 1.00168 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 65.49 0.290508 0.9672939 0.0024421 0.9675458 0.9671755 1.0080 1.00175 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 68.01 0.305441 0.9707178 0.0024626 0.9704399 0.9713137 1.0082 1.00181 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 70.50 0.319488 0.9730377 0.0026415 0.9733164 0.9735920 1.0084 1.00188 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 73.01 0.333796 0.9776068 0.0027646 0.9774797 0.9777836 1.0086 1.00195 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 75.50 0.347294 0.9746375 0.0028255 0.9749606 0.9743051 1.0087 1.00201 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 78.00 0.360902 0.9809376 0.0029381 0.9802146 0.9802005 1.0089 1.00208 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 80.51 0.373781 0.9824070 0.0030368 0.9823324 0.9813288 1.0090 1.00215 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 80.51 0.373795 0.9810982 0.0020937 0.9818631 0.9806326 1.0090 1.00215 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 82.99 0.386560 0.9877522 0.0021703 0.9879160 0.9887092 1.0091 1.00221 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 85.49 0.398678 0.9859243 0.0022093 0.9862407 0.9860693 1.0093 1.00228 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 88.01 0.410848 0.9926070 0.0022740 0.9930968 0.9922618 1.0094 1.00235 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 90.50 0.422207 0.9986966 0.0023288 0.9992013 0.9982497 1.0095 1.00241 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 A 73.01 0.333795 0.9774517 0.0014500 0.9774655 0.9778908 1.0086 1.00195 19 0.99986 0.99855 0.99929 0.99862 0.9986 0.99933 0.98931
585.0 B 16.00 0.025543 0.9892676 0.0072750 0.9899858 0.9882044 1.0028 1.00069 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 16.51 0.027166 0.9753222 0.0080489 0.9756387 0.9743130 1.0029 1.00072 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 16.51 0.027167 0.9725111 0.0079506 0.9729207 0.9732066 1.0029 1.00072 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.01 0.028802 0.9857251 0.0081519 0.9861457 0.9837792 1.0030 1.00074 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.01 0.028801 0.9887164 0.0081425 0.9895167 0.9870133 1.0030 1.00074 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.50 0.030441 0.9784110 0.0080295 0.9783040 0.9782034 1.0030 1.00076 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 17.50 0.030440 0.9795186 0.0080822 0.9796652 0.9789143 1.0030 1.00076 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.00 0.032159 0.9858315 0.0086392 0.9855794 0.9849626 1.0031 1.00078 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.00 0.032158 0.9785150 0.0085223 0.9791372 0.9789953 1.0031 1.00078 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.00 0.032158 0.9773262 0.0084621 0.9773363 0.9767716 1.0031 1.00078 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9790986 0.0082719 0.9787147 0.9792609 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033954 0.9823706 0.0083356 0.9826861 0.9818545 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9763440 0.0081991 0.9754218 0.9757120 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9778339 0.0072742 0.9774152 0.9776253 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9892413 0.0074684 0.9883725 0.9893490 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033954 0.9815344 0.0068585 0.9817871 0.9802934 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033954 0.9841219 0.0068644 0.9845769 0.9832143 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.51 0.033953 0.9808310 0.0060821 0.9815689 0.9794254 1.0032 1.00080 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.99 0.035678 0.9767849 0.0061459 0.9774444 0.9765441 1.0032 1.00082 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 18.99 0.035678 0.9779956 0.0056751 0.9769905 0.9768395 1.0032 1.00082 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.50 0.037554 0.9798862 0.0062034 0.9811660 0.9791002 1.0033 1.00084 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9860212 0.0070299 0.9864674 0.9849219 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9812537 0.0070316 0.9808266 0.9805427 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9695134 0.0067174 0.9698826 0.9691814 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9742475 0.0068925 0.9737288 0.9725638 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9777456 0.0069497 0.9775971 0.9769083 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9740290 0.0051263 0.9754724 0.9730263 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9827752 0.0051894 0.9847391 0.9826440 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039389 0.9771518 0.0051503 0.9774482 0.9763838 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 19.99 0.039390 0.9779932 0.0051696 0.9790283 0.9773536 1.0034 1.00087 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 20.49 0.041305 0.9774316 0.0052352 0.9784298 0.9761553 1.0035 1.00089 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 20.49 0.041305 0.9752372 0.0052206 0.9761629 0.9734437 1.0035 1.00089 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9763395 0.0053031 0.9765355 0.9757454 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9702843 0.0052761 0.9702730 0.9694017 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9674942 0.0052401 0.9677475 0.9667809 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043300 0.9751781 0.0053140 0.9762051 0.9749369 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9830852 0.0042905 0.9839109 0.9825885 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9757284 0.0042553 0.9758241 0.9753933 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043302 0.9783752 0.0036685 0.9790679 0.9782400 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9802260 0.0034120 0.9810345 0.9800002 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043301 0.9793377 0.0030104 0.9798448 0.9789246 1.0035 1.00091 16:18 1.0002 0.99843 0.99939 0.99852 0.99852 0.99924 0.9894
585.0 B 21.00 0.043303 0.9701865 0.0040955 0.9711250 0.9701365 1.0035 1.00091 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 21.50 0.045293 0.9729777 0.0041349 0.9739664 0.9726688 1.0036 1.00093 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 22.00 0.047322 0.9801173 0.0041897 0.9798794 0.9793630 1.0037 1.00095 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 22.50 0.049388 0.9650570 0.0041626 0.9664463 0.9645708 1.0037 1.00097 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.01 0.051532 0.9736535 0.0041763 0.9727836 0.9729963 1.0038 1.00100 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.51 0.053670 0.9775953 0.0042092 0.9784588 0.9770648 1.0039 1.00102 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.99 0.055744 0.9771731 0.0042246 0.9777063 0.9769113 1.0039 1.00104 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.99 0.055745 0.9737638 0.0042194 0.9741718 0.9728584 1.0039 1.00104 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 23.99 0.055744 0.9759491 0.0034352 0.9761714 0.9761391 1.0039 1.00104 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 24.50 0.057996 0.9735035 0.0034315 0.9748046 0.9727198 1.0040 1.00106 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 24.99 0.060186 0.9705612 0.0034095 0.9702509 0.9694773 1.0041 1.00108 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 24.99 0.060185 0.9765509 0.0028366 0.9760963 0.9762458 1.0041 1.00108 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 25.50 0.062501 0.9745418 0.0027849 0.9748240 0.9749200 1.0041 1.00110 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 25.50 0.062501 0.9827718 0.0024864 0.9826954 0.9828821 1.0041 1.00110 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 25.50 0.062501 0.9748971 0.0024393 0.9743787 0.9752874 1.0041 1.00110 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 26.00 0.064804 0.9764937 0.0021033 0.9759226 0.9768410 1.0042 1.00113 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 26.00 0.064802 0.9768502 0.0019108 0.9765147 0.9771652 1.0042 1.00113 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 26.51 0.067186 0.9720421 0.0019110 0.9717633 0.9721853 1.0043 1.00115 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 27.00 0.069497 0.9736454 0.0019264 0.9731432 0.9736998 1.0043 1.00117 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 27.49 0.071840 0.9717998 0.0018441 0.9718756 0.9721820 1.0044 1.00119 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 28.00 0.074309 0.9703068 0.0019546 0.9700445 0.9705262 1.0045 1.00121 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 28.50 0.076761 0.9670584 0.0019732 0.9675022 0.9670875 1.0045 1.00124 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 29.01 0.079290 0.9706438 0.0020140 0.9702833 0.9712013 1.0046 1.00126 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 29.51 0.081796 0.9719825 0.0020207 0.9719240 0.9722295 1.0047 1.00128 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 29.99 0.084222 0.9701180 0.0020444 0.9700659 0.9701281 1.0047 1.00130 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 30.50 0.086833 0.9663614 0.0020255 0.9661114 0.9663352 1.0048 1.00132 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 31.00 0.089414 0.9683692 0.0021215 0.9676388 0.9679927 1.0048 1.00134 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 31.49 0.091963 0.9676495 0.0021886 0.9674196 0.9675920 1.0049 1.00136 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 32.00 0.094648 0.9649025 0.0022266 0.9649101 0.9651912 1.0050 1.00139 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 32.51 0.097391 0.9704330 0.0022955 0.9698985 0.9702372 1.0050 1.00141 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 32.99 0.099993 0.9693319 0.0023505 0.9687342 0.9693897 1.0051 1.00143 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 33.49 0.102709 0.9671493 0.0019833 0.9675739 0.9671110 1.0051 1.00145 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 33.99 0.105428 0.9686067 0.0020644 0.9686630 0.9694107 1.0052 1.00147 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 34.51 0.108218 0.9677015 0.0021564 0.9674691 0.9678018 1.0052 1.00150 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110965 0.9666641 0.0022521 0.9670493 0.9661108 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9701271 0.0022618 0.9698863 0.9702071 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111009 0.9656729 0.0022453 0.9661205 0.9658326 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110965 0.9682046 0.0022568 0.9680776 0.9689731 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111010 0.9645399 0.0022480 0.9642391 0.9650212 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9688471 0.0022601 0.9682331 0.9688861 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9613549 0.0022367 0.9612987 0.9615552 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110966 0.9684417 0.0022505 0.9684515 0.9682932 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110919 0.9661879 0.0022405 0.9666925 0.9666443 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111010 0.9636734 0.0041659 0.9657797 0.9609659 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111009 0.9675151 0.0021551 0.9675649 0.9679005 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.111009 0.9693996 0.0021648 0.9699424 0.9696100 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 35.00 0.110965 0.9679867 0.0019224 0.9679941 0.9685044 1.0053 1.00152 16:19 0.99991 0.99853 0.99929 0.9986 0.99856 0.99935 0.98914
585.0 B 31.49 0.091963 0.9643496 0.0022793 0.9639873 0.9646188 1.0049 1.00136 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 35.00 0.110965 0.9648388 0.0019607 0.9645737 0.9654226 1.0053 1.00152 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 35.50 0.113745 0.9670102 0.0013510 0.9668454 0.9677162 1.0054 1.00154 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 36.50 0.119393 0.9647667 0.0012239 0.9644082 0.9649975 1.0055 1.00158 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 37.50 0.125073 0.9685826 0.0012174 0.9683166 0.9689399 1.0056 1.00162 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 38.50 0.130810 0.9668345 0.0012304 0.9667155 0.9669483 1.0057 1.00167 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 39.51 0.136662 0.9657842 0.0012459 0.9657053 0.9658506 1.0058 1.00171 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 40.50 0.142457 0.9680898 0.0012317 0.9677255 0.9693159 1.0059 1.00175 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 41.50 0.148354 0.9663646 0.0053737 0.9664638 0.9662764 1.0060 1.00180 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 41.50 0.148354 0.9635113 0.0012516 0.9632713 0.9636748 1.0060 1.00180 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 42.00 0.151321 0.9649388 0.0015644 0.9646453 0.9653986 1.0060 1.00182 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 42.50 0.154298 0.9656284 0.0016049 0.9653080 0.9661266 1.0061 1.00184 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 43.00 0.157280 0.9659179 0.0015300 0.9654998 0.9660545 1.0061 1.00186 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 43.50 0.160274 0.9656406 0.0015316 0.9653930 0.9662965 1.0062 1.00188 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 44.01 0.163333 0.9667545 0.0015477 0.9658887 0.9667660 1.0062 1.00191 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 44.51 0.166346 0.9650294 0.0015629 0.9653608 0.9654839 1.0063 1.00193 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 45.00 0.169304 0.9611873 0.0015719 0.9608292 0.9611769 1.0063 1.00195 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 45.50 0.172331 0.9665685 0.0016011 0.9663970 0.9670678 1.0064 1.00197 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 46.01 0.175415 0.9661653 0.0016588 0.9658035 0.9663356 1.0064 1.00199 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 46.51 0.178456 0.9657022 0.0016254 0.9657019 0.9658430 1.0065 1.00202 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 B 47.01 0.181497 0.9609757 0.0016299 0.9607453 0.9614162 1.0065 1.00204 16:20 0.99985 0.9982 0.99914 0.99829 0.99837 0.9991 0.98873
585.0 C 73.01 0.334011 0.9800837 0.0040271 0.9801406 0.9802838 1.0086 1.00261 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 73.01 0.334037 0.9802392 0.0021129 0.9801549 0.9801764 1.0086 1.00261 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 77.98 0.361000 0.9852805 0.0022253 0.9856177 0.9858718 1.0089 1.00279 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 83.02 0.386973 0.9852769 0.0023224 0.9851844 0.9853660 1.0091 1.00297 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 93.00 0.433773 1.0016889 0.0025934 1.0018924 1.0015008 1.0096 1.00332 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 98.01 0.454929 1.0097245 0.0027723 1.0097982 1.0094291 1.0099 1.00350 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 103.00 0.474529 1.0150940 0.0028791 1.0150032 1.0155602 1.0101 1.00368 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 108.04 0.492722 1.0235577 0.0131834 1.0216201 1.0247335 1.0103 1.00386 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 108.04 0.492691 1.0208746 0.0028990 1.0203306 1.0208595 1.0103 1.00386 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 110.51 0.500929 1.0261143 0.0036604 1.0263301 1.0261698 1.0103 1.00395 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 112.92 0.508866 1.0267037 0.0038052 1.0263548 1.0263350 1.0104 1.00403 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 115.56 0.516976 1.0355650 0.0036368 1.0352401 1.0352752 1.0105 1.00413 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 117.94 0.524063 1.0325916 0.0036819 1.0316428 1.0327397 1.0106 1.00421 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 120.49 0.531168 1.0389241 0.0037542 1.0388382 1.0389093 1.0107 1.00430 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 123.08 0.538158 1.0351345 0.0038344 1.0350773 1.0355469 1.0107 1.00440 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 125.47 0.544191 1.0419026 0.0038873 1.0421937 1.0420583 1.0108 1.00448 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 128.02 0.550385 1.0480590 0.0039812 1.0476613 1.0481699 1.0109 1.00457 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 130.55 0.556122 1.0540879 0.0041544 1.0538716 1.0542202 1.0109 1.00466 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
585.0 C 132.95 0.561312 1.0515461 0.0041249 1.0510845 1.0514864 1.0110 1.00475 17:20 0.99984 0.99844 0.99943 0.99851 0.99876 0.99879 0.98641
585.0 C 135.53 0.566478 1.0490552 0.0041552 1.0491655 1.0492411 1.0110 1.00484 17:20 0.99984 0.99844 0.99943 0.9985 0.99876 0.99879 0.98641
720.0 A 38.00 0.183535 0.9639569 0.0035774 0.9635705 0.9639647 1.0056 1.00125 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 38.00 0.183527 0.9578433 0.0033585 0.9570866 0.9579985 1.0056 1.00125 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 38.00 0.183534 0.9564379 0.0034098 0.9560541 0.9579746 1.0056 1.00125 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 40.50 0.204463 0.9537142 0.0029906 0.9535002 0.9541780 1.0059 1.00133 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 40.50 0.204456 0.9535200 0.0026787 0.9530694 0.9543944 1.0059 1.00133 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 40.50 0.204443 0.9583606 0.0029953 0.9578131 0.9588972 1.0059 1.00133 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225760 0.9637667 0.0066720 0.9633114 0.9636617 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225763 0.9587322 0.0027285 0.9588843 0.9583809 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225763 0.9574574 0.0059321 0.9573013 0.9581900 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225765 0.9616211 0.0035881 0.9617260 0.9617477 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 43.00 0.225760 0.9583375 0.0027314 0.9583740 0.9578471 1.0061 1.00141 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 45.51 0.247044 0.9625968 0.0027727 0.9626997 0.9625614 1.0064 1.00150 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 48.00 0.268566 0.9669953 0.0026264 0.9671088 0.9668537 1.0066 1.00158 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 50.50 0.290050 0.9702066 0.0026756 0.9705807 0.9703672 1.0069 1.00166 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 53.01 0.312024 0.9719405 0.0027321 0.9724859 0.9716201 1.0071 1.00174 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 55.50 0.333157 0.9757711 0.0027896 0.9754511 0.9761625 1.0073 1.00182 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 58.00 0.354269 0.9752513 0.0029111 0.9759958 0.9752000 1.0075 1.00191 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 60.50 0.374909 0.9738351 0.0029733 0.9740846 0.9734057 1.0077 1.00199 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 63.00 0.395409 0.9861443 0.0027237 0.9858991 0.9868325 1.0079 1.00207 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 65.51 0.415422 0.9879149 0.0056502 0.9878327 0.9880535 1.0080 1.00215 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 65.51 0.415428 0.9874113 0.0027962 0.9878379 0.9879365 1.0080 1.00215 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 68.01 0.435104 0.9976996 0.0028725 0.9978501 0.9981198 1.0082 1.00223 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 70.49 0.454010 0.9972004 0.0030113 0.9971656 0.9974558 1.0084 1.00232 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 73.01 0.472904 1.0036076 0.0031674 1.0037363 1.0040593 1.0086 1.00240 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 75.50 0.490801 1.0114607 0.0070973 1.0115141 1.0121529 1.0087 1.00248 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 75.50 0.490818 1.0059901 0.0038371 1.0058920 1.0075637 1.0087 1.00248 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 78.00 0.508461 1.0107221 0.0028607 1.0111275 1.0113852 1.0089 1.00256 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 80.50 0.525358 1.0130035 0.0030278 1.0123876 1.0139534 1.0090 1.00265 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 83.00 0.541891 1.0201197 0.0031984 1.0202569 1.0208219 1.0091 1.00273 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 88.01 0.573169 1.0296892 0.0039264 1.0295648 1.0293191 1.0094 1.00289 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 85.51 0.557785 1.0214156 0.0038229 1.0212516 1.0222547 1.0093 1.00281 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 90.50 0.587844 1.0283393 0.0034382 1.0272730 1.0294458 1.0095 1.00297 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 93.01 0.602181 1.0390286 0.0035988 1.0390976 1.0399345 1.0096 1.00306 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 95.50 0.615728 1.0346795 0.0037608 1.0337295 1.0355236 1.0098 1.00314 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 97.99 0.628831 1.0464724 0.0047973 1.0455559 1.0484351 1.0099 1.00322 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 97.99 0.628839 1.0472562 0.0047791 1.0457884 1.0482612 1.0099 1.00322 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 100.50 0.641440 1.0427677 0.0056253 1.0416774 1.0433519 1.0100 1.00330 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 100.50 0.641439 1.0434504 0.0049298 1.0423588 1.0447049 1.0100 1.00330 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 103.00 0.653555 1.0543357 0.0051674 1.0540923 1.0550357 1.0101 1.00338 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 103.00 0.653554 1.0566887 0.0052118 1.0560137 1.0591161 1.0101 1.00338 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 105.51 0.665077 1.0550536 0.0065588 1.0539091 1.0571751 1.0102 1.00347 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 105.51 0.665077 1.0510489 0.0047244 1.0502162 1.0524195 1.0102 1.00347 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 105.51 0.665075 1.0547371 0.0046536 1.0532325 1.0559435 1.0102 1.00347 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 108.00 0.676109 1.0570724 0.0049292 1.0568867 1.0584866 1.0103 1.00355 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 108.00 0.676105 1.0540077 0.0049042 1.0543533 1.0551798 1.0103 1.00355 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 A 73.01 0.472914 1.0038302 0.0028673 1.0042089 1.0041527 1.0086 1.00240 25 0.99985 0.9986 0.9993 0.99867 0.99863 0.99908 0.98975
720.0 B 22.00 0.071131 0.9705213 0.0041912 0.9708096 0.9700755 1.0037 1.00095 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 22.50 0.074195 0.9683506 0.0039690 0.9685474 0.9678803 1.0037 1.00097 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 23.00 0.077313 0.9641741 0.0040332 0.9640389 0.9651420 1.0038 1.00100 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 23.00 0.077316 0.9639217 0.0035130 0.9638947 0.9639251 1.0038 1.00100 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 23.51 0.080545 0.9691828 0.0031820 0.9687940 0.9692837 1.0039 1.00102 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.00 0.083699 0.9654589 0.0035425 0.9654612 0.9658323 1.0039 1.00104 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.00 0.083701 0.9717167 0.0077009 0.9721831 0.9707973 1.0039 1.00104 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.00 0.083699 0.9661506 0.0031742 0.9663559 0.9657897 1.0039 1.00104 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 24.50 0.086960 0.9709243 0.0041894 0.9701978 0.9714402 1.0040 1.00106 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 25.01 0.090337 0.9691377 0.0032212 0.9691649 0.9688719 1.0041 1.00108 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 25.01 0.090333 0.9702843 0.0032288 0.9698996 0.9703839 1.0041 1.00108 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 25.50 0.093616 0.9654006 0.0029915 0.9655921 0.9658759 1.0041 1.00110 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 26.00 0.097015 0.9718132 0.0030272 0.9721360 0.9719359 1.0042 1.00113 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 26.51 0.100517 0.9695277 0.0030398 0.9692796 0.9697318 1.0043 1.00115 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 27.00 0.103931 0.9701811 0.0030494 0.9695626 0.9706528 1.0043 1.00117 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 27.50 0.107449 0.9624613 0.0031021 0.9629281 0.9624548 1.0044 1.00119 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 28.00 0.111012 0.9619275 0.0031209 0.9621322 0.9614401 1.0045 1.00121 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 28.50 0.114607 0.9675293 0.0027924 0.9671288 0.9681849 1.0045 1.00124 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.00 0.118239 0.9633163 0.0054650 0.9637251 0.9627110 1.0046 1.00126 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.00 0.118240 0.9673303 0.0028308 0.9675374 0.9678817 1.0046 1.00126 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.51 0.121933 0.9700696 0.0028543 0.9696299 0.9708122 1.0047 1.00128 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 29.99 0.125540 0.9654664 0.0029028 0.9650538 0.9656369 1.0047 1.00130 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 30.50 0.129354 0.9664333 0.0029672 0.9662249 0.9663148 1.0048 1.00132 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 31.00 0.133128 0.9701581 0.0060110 0.9712233 0.9692757 1.0048 1.00134 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 31.00 0.133125 0.9637449 0.0033868 0.9634655 0.9643724 1.0048 1.00134 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 31.51 0.136942 0.9671529 0.0026582 0.9673334 0.9678936 1.0049 1.00137 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 32.01 0.140779 0.9653737 0.0027400 0.9650880 0.9656566 1.0050 1.00139 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 32.51 0.144645 0.9674181 0.0028275 0.9669971 0.9677846 1.0050 1.00141 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 33.50 0.152375 0.9644244 0.0034213 0.9644429 0.9647094 1.0051 1.00145 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 33.01 0.148537 0.9653093 0.0033484 0.9647629 0.9656233 1.0051 1.00143 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156400 0.9668830 0.0031608 0.9658859 0.9670107 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9643302 0.0032604 0.9637683 0.9651983 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9633553 0.0032565 0.9633599 0.9636515 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9655836 0.0040222 0.9649333 0.9662400 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9689808 0.0040092 0.9682227 0.9694714 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9668926 0.0043818 0.9662508 0.9670850 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156397 0.9683180 0.0039827 0.9683101 0.9691693 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156394 0.9665710 0.0040016 0.9659092 0.9669110 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156398 0.9659022 0.0040123 0.9651702 0.9662783 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156400 0.9668569 0.0045942 0.9667683 0.9676169 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9696525 0.0036290 0.9690817 0.9705873 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9659119 0.0035805 0.9658069 0.9671852 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9676454 0.0036552 0.9667553 0.9685549 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9654347 0.0036464 0.9655095 0.9660976 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156402 0.9625373 0.0036266 0.9628538 0.9630305 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156402 0.9627586 0.0036294 0.9626678 0.9622713 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 34.01 0.156396 0.9696747 0.0036630 0.9686232 0.9702082 1.0052 1.00147 21:25 0.99976 0.99826 0.99908 0.99834 0.99836 0.99912 0.98869
720.0 B 30.50 0.129354 0.9629887 0.0032421 0.9632466 0.9624065 1.0048 1.00132 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 34.01 0.156396 0.9660043 0.0038556 0.9651831 0.9661943 1.0052 1.00147 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 34.01 0.156397 0.9666301 0.0034997 0.9665112 0.9669666 1.0052 1.00147 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 34.51 0.160368 0.9672555 0.0030701 0.9671153 0.9671182 1.0052 1.00150 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 35.00 0.164283 0.9664929 0.0030358 0.9658226 0.9663986 1.0053 1.00152 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 35.50 0.168290 0.9615722 0.0030081 0.9613085 0.9618267 1.0054 1.00154 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 36.00 0.172324 0.9574715 0.0024651 0.9574965 0.9573381 1.0054 1.00156 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 36.50 0.176391 0.9655886 0.0025248 0.9655870 0.9655531 1.0055 1.00158 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 37.00 0.180473 0.9675020 0.0025194 0.9675497 0.9679846 1.0055 1.00160 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 37.50 0.184570 0.9701254 0.0031229 0.9693632 0.9704692 1.0056 1.00162 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 38.01 0.188765 0.9678204 0.0031505 0.9678434 0.9679600 1.0056 1.00165 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 38.50 0.192818 0.9687719 0.0032040 0.9684026 0.9693531 1.0057 1.00167 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 39.00 0.196987 0.9631359 0.0031700 0.9629767 0.9629928 1.0057 1.00169 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 39.49 0.201067 0.9589220 0.0031996 0.9585636 0.9588857 1.0058 1.00171 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205298 0.9617330 0.0026696 0.9616180 0.9615918 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205332 0.9458827 0.0088114 0.9473259 0.9439189 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205303 0.9596116 0.0043336 0.9592656 0.9598328 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205333 0.9584456 0.0066445 0.9591179 0.9581637 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.00 0.205333 0.9622597 0.0046748 0.9608675 0.9639809 1.0058 1.00173 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209520 0.9587654 0.0033589 0.9580661 0.9598851 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209521 0.9613604 0.0057722 0.9606331 0.9636998 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209521 0.9648077 0.0048614 0.9645225 0.9661784 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 40.50 0.209521 0.9591181 0.0066443 0.9598761 0.9591770 1.0059 1.00175 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217940 0.9639149 0.0033976 0.9630158 0.9655634 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217937 0.9442725 0.0098203 0.9456651 0.9438739 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217940 0.9638346 0.0050092 0.9640596 0.9647433 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 41.50 0.217940 0.9578716 0.0047543 0.9564593 0.9584069 1.0060 1.00180 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226358 0.9548326 0.0030870 0.9547046 0.9564204 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226388 0.9580700 0.0032223 0.9573513 0.9581507 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226391 0.9527831 0.0130805 0.9540620 0.9518127 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226398 0.9483853 0.0097251 0.9498707 0.9481790 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 42.50 0.226390 0.9547088 0.0039738 0.9546581 0.9547403 1.0061 1.00184 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 43.50 0.234889 0.9599658 0.0032104 0.9598986 0.9607857 1.0062 1.00188 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 43.50 0.234888 0.9648345 0.0051984 0.9644555 0.9658216 1.0062 1.00188 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 43.50 0.234889 0.9561786 0.0040647 0.9560132 0.9575553 1.0062 1.00188 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 44.51 0.243494 0.9556031 0.0031029 0.9552720 0.9565133 1.0063 1.00193 21:26 1.00005 0.99856 0.99938 0.99864 0.99866 0.99909 0.99025
720.0 B 39.49 0.201109 0.9597914 0.0025789 0.9588006 0.9605140 1.0058 1.00171 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 39.49 0.201113 0.9610789 0.0024114 0.9607441 0.9616830 1.0058 1.00171 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 40.00 0.205242 0.9592196 0.0026019 0.9587268 0.9590798 1.0058 1.00173 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 40.00 0.205237 0.9589771 0.0046471 0.9602368 0.9593596 1.0058 1.00173 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 40.50 0.209429 0.9636301 0.0026428 0.9624431 0.9641922 1.0059 1.00175 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.01 0.213721 0.9651469 0.0025477 0.9652822 0.9655789 1.0059 1.00178 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.01 0.213727 0.9625253 0.0025335 0.9612775 0.9634048 1.0059 1.00178 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.50 0.217844 0.9600910 0.0025706 0.9603844 0.9605919 1.0060 1.00180 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 41.50 0.217836 0.9613544 0.0025840 0.9608769 0.9620290 1.0060 1.00180 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.00 0.222191 0.9621123 0.0026173 0.9615413 0.9622911 1.0060 1.00182 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.00 0.222193 0.9618451 0.0034453 0.9616568 0.9621478 1.0060 1.00182 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.00 0.222191 0.9560160 0.0036899 0.9564910 0.9571513 1.0060 1.00182 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.50 0.226427 0.9665206 0.0031346 0.9661682 0.9668086 1.0061 1.00184 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 42.50 0.226422 0.9632198 0.0026684 0.9632718 0.9637730 1.0061 1.00184 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.00 0.230669 0.9642416 0.0032234 0.9643183 0.9648763 1.0061 1.00186 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.00 0.230670 0.9665441 0.0041976 0.9664430 0.9665867 1.0061 1.00186 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.00 0.230666 0.9649467 0.0027123 0.9655165 0.9647978 1.0061 1.00186 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.50 0.234784 0.9613321 0.0026871 0.9615957 0.9615992 1.0062 1.00188 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.50 0.234787 0.9573487 0.0026752 0.9577350 0.9577019 1.0062 1.00188 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.98 0.239006 0.9595105 0.0027122 0.9589027 0.9596790 1.0062 1.00191 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.98 0.239009 0.9591932 0.0035432 0.9599983 0.9597892 1.0062 1.00191 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 43.98 0.239010 0.9628975 0.0034470 0.9630266 0.9629115 1.0062 1.00191 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 44.49 0.243344 0.9577495 0.0024688 0.9578826 0.9574814 1.0063 1.00193 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 44.49 0.243348 0.9575459 0.0024653 0.9580304 0.9577342 1.0063 1.00193 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 45.00 0.247693 0.9627300 0.0025141 0.9617454 0.9626778 1.0063 1.00195 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 45.50 0.251967 0.9597891 0.0025549 0.9593440 0.9603835 1.0064 1.00197 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 B 45.50 0.251964 0.9632925 0.0025606 0.9629974 0.9629016 1.0064 1.00197 23:26 0.99998 0.99883 0.99944 0.99888 0.99877 0.9991 0.99127
720.0 C 73.01 0.472874 1.0047499 0.0023811 1.0052260 1.0048532 1.0086 1.00574 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 73.01 0.472876 1.0045272 0.0021546 1.0047530 1.0047598 1.0086 1.00574 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 75.49 0.490760 1.0072260 0.0022102 1.0077180 1.0071073 1.0087 1.00593 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 77.98 0.508292 1.0096175 0.0023000 1.0096718 1.0100871 1.0089 1.00613 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 80.49 0.525321 1.0101056 0.0023093 1.0096492 1.0101782 1.0090 1.00632 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 83.02 0.542028 1.0257792 0.0024197 1.0260235 1.0263188 1.0091 1.00652 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 85.51 0.557861 1.0219112 0.0020266 1.0220064 1.0226217 1.0093 1.00672 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 88.01 0.573211 1.0249974 0.0021074 1.0252143 1.0253142 1.0094 1.00692 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 90.50 0.587905 1.0227841 0.0140521 1.0276804 1.0242743 1.0095 1.00711 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 90.50 0.587898 1.0327599 0.0021969 1.0325877 1.0337542 1.0095 1.00711 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 93.00 0.602155 1.0414983 0.0219180 1.0376379 1.0412121 1.0096 1.00731 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 93.00 0.602159 1.0363589 0.0027995 1.0359954 1.0375804 1.0096 1.00731 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 95.48 0.615663 1.0350932 0.0028912 1.0344590 1.0364569 1.0098 1.00750 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 98.01 0.628986 1.0498247 0.0030505 1.0496016 1.0511460 1.0099 1.00770 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 100.50 0.641508 1.0387159 0.0031400 1.0383505 1.0399713 1.0100 1.00790 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 103.00 0.653562 1.0475281 0.0032905 1.0461911 1.0486319 1.0101 1.00809 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665249 1.0489241 0.0028118 1.0485143 1.0494128 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665238 1.0552928 0.0093791 1.0527655 1.0563822 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665258 1.0528541 0.0045420 1.0513662 1.0542760 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665248 1.0523230 0.0069968 1.0522713 1.0540078 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 105.54 0.665248 1.0569132 0.0049105 1.0546501 1.0604885 1.0102 1.00829 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676303 1.0573059 0.0036169 1.0559003 1.0593247 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676298 1.0559939 0.0062148 1.0551724 1.0605091 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676297 1.0603616 0.0052260 1.0599228 1.0633110 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 108.04 0.676302 1.0626206 0.0071706 1.0608845 1.0640783 1.0103 1.00849 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696913 1.0638296 0.0039212 1.0610545 1.0674098 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696937 1.0625823 0.0115609 1.0612876 1.0643850 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696910 1.0727228 0.0058274 1.0704375 1.0754070 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 113.06 0.696912 1.0730795 0.0055662 1.0697640 1.0755840 1.0104 1.00888 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715149 1.0668672 0.0037446 1.0644649 1.0689010 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715149 1.0744961 0.0039198 1.0730010 1.0757532 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715147 1.0872457 0.0121945 1.0835188 1.0936064 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 117.94 0.715146 1.0585528 0.0048382 1.0578843 1.0594023 1.0106 1.00927 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 123.08 0.732478 1.0809804 0.0040553 1.0797666 1.0827984 1.0107 1.00967 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 123.08 0.732479 1.0789297 0.0065478 1.0735585 1.0829026 1.0107 1.00967 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 123.08 0.732478 1.0817228 0.0051489 1.0792315 1.0826493 1.0107 1.00967 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 128.02 0.747376 1.0815438 0.0039953 1.0799048 1.0832722 1.0109 1.01006 22:26 0.99962 0.99845 0.99902 0.9985 0.99836 0.99848 0.98956
720.0 C 103.00 0.653623 1.0465645 0.0024924 1.0464353 1.0476462 1.0101 1.00809 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 103.00 0.653605 1.0494059 0.0023350 1.0479812 1.0512887 1.0101 1.00809 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 105.54 0.665194 1.0516187 0.0025636 1.0504522 1.0528423 1.0102 1.00829 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 105.54 0.665181 1.0528352 0.0045824 1.0507616 1.0555179 1.0102 1.00829 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 108.04 0.676367 1.0583929 0.0026699 1.0567452 1.0597802 1.0103 1.00849 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 108.04 0.676359 1.0607675 0.0026669 1.0591914 1.0622695 1.0103 1.00849 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 110.53 0.686691 1.0626389 0.0025741 1.0614701 1.0650264 1.0103 1.00868 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 110.53 0.686696 1.0578523 0.0025577 1.0561816 1.0598535 1.0103 1.00868 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 113.06 0.696973 1.0607309 0.0026525 1.0591702 1.0617944 1.0104 1.00888 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 113.06 0.696971 1.0623343 0.0026707 1.0613749 1.0643933 1.0104 1.00888 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 115.56 0.706412 1.0717798 0.0027416 1.0699682 1.0734294 1.0105 1.00908 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 115.56 0.706402 1.0675589 0.0035982 1.0648552 1.0692202 1.0105 1.00908 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 115.56 0.706395 1.0681096 0.0038768 1.0668969 1.0703587 1.0105 1.00908 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 117.94 0.715171 1.0716307 0.0033276 1.0697802 1.0745582 1.0106 1.00927 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 117.94 0.715172 1.0699130 0.0028357 1.0685278 1.0710124 1.0106 1.00927 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 120.49 0.723872 1.0821548 0.0034777 1.0804524 1.0853131 1.0107 1.00947 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 120.49 0.723864 1.0725253 0.0044945 1.0710578 1.0752759 1.0107 1.00947 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 120.49 0.723854 1.0828796 0.0029238 1.0822210 1.0850199 1.0107 1.00947 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 123.08 0.732465 1.0818754 0.0030230 1.0815981 1.0840614 1.0107 1.00967 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 123.08 0.732449 1.0784060 0.0030159 1.0770117 1.0791717 1.0107 1.00967 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 125.59 0.740162 1.0833195 0.0030806 1.0820774 1.0854290 1.0108 1.00987 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 125.59 0.740162 1.0902779 0.0040494 1.0891557 1.0938084 1.0108 1.00987 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 125.59 0.740152 1.0846534 0.0039126 1.0825482 1.0870977 1.0108 1.00987 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 128.02 0.747367 1.0846162 0.0028358 1.0840870 1.0860494 1.0109 1.01006 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 128.02 0.747354 1.0844398 0.0028322 1.0829114 1.0855168 1.0109 1.01006 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 130.65 0.754572 1.0965287 0.0029082 1.0944401 1.0997337 1.0109 1.01027 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 132.84 0.760295 1.0937689 0.0029603 1.0914931 1.0949436 1.0110 1.01044 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
720.0 C 132.84 0.760304 1.0855095 0.0029405 1.0837110 1.0875013 1.0110 1.01044 24:26 0.99965 0.99836 0.99923 0.99841 0.99848 0.99722 0.99118
855.0 A 43.00 0.306851 0.9583690 0.0044593 0.9582228 0.9588114 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306859 0.9716498 0.0044758 0.9717837 0.9723592 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306902 0.9716887 0.0044028 0.9713454 0.9722518 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306904 0.9740382 0.0045972 0.9741381 0.9748404 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 43.00 0.306888 0.9630379 0.0045279 0.9631260 0.9638850 1.0061 1.00141 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335383 0.9658848 0.0045667 0.9659931 0.9667779 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335385 0.9616279 0.0045404 0.9617760 0.9619855 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335386 0.9666968 0.0045482 0.9665786 0.9670882 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335370 0.9690151 0.0045812 0.9694706 0.9694319 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 45.51 0.335381 0.9644968 0.0045312 0.9646277 0.9651135 1.0064 1.00150 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363893 0.9671409 0.0045888 0.9668062 0.9675335 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363887 0.9746955 0.0046383 0.9748944 0.9749130 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363849 0.9771637 0.0046536 0.9773238 0.9774359 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363852 0.9761796 0.0046658 0.9760239 0.9766373 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 48.00 0.363838 0.9727765 0.0046135 0.9733057 0.9732145 1.0066 1.00158 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391673 0.9764680 0.0046693 0.9766422 0.9767393 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391679 0.9743272 0.0045566 0.9749938 0.9746782 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391627 0.9734478 0.0045766 0.9737682 0.9736527 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391630 0.9793358 0.0046737 0.9795142 0.9797772 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 50.50 0.391630 0.9804603 0.0046352 0.9806944 0.9807770 1.0069 1.00166 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420080 0.9846621 0.0046457 0.9849639 0.9844446 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420083 0.9836838 0.0074590 0.9841020 0.9836390 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420103 0.9763129 0.0046812 0.9769186 0.9761866 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420099 0.9856101 0.0047296 0.9864689 0.9858812 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 53.01 0.420102 0.9909947 0.0047179 0.9912409 0.9909063 1.0071 1.00174 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447090 0.9891023 0.0048277 0.9895958 0.9892776 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447116 0.9928857 0.0048396 0.9935230 0.9933885 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447114 0.9863842 0.0048227 0.9863104 0.9865261 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447120 0.9868701 0.0048440 0.9868586 0.9872129 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 55.50 0.447111 0.9915869 0.0048770 0.9922031 0.9920133 1.0073 1.00182 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 58.00 0.474824 0.9925425 0.0023618 0.9930003 0.9923513 1.0075 1.00191 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 60.50 0.501140 0.9996551 0.0022184 1.0001542 0.9997641 1.0077 1.00199 29:30 0.9999 0.99862 0.99954 0.99871 0.99884 0.99921 0.98924
855.0 A 63.00 0.527449 1.0010399 0.0022608 1.0013209 1.0016845 1.0079 1.00207 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 65.49 0.552353 1.0101438 0.0023278 1.0097920 1.0111587 1.0080 1.00215 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 68.00 0.577487 1.0217489 0.0024035 1.0217681 1.0224030 1.0082 1.00223 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 70.50 0.601103 1.0149035 0.0024432 1.0148856 1.0160539 1.0084 1.00232 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 73.01 0.624893 1.0247804 0.0025502 1.0248546 1.0254769 1.0086 1.00240 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 75.50 0.646801 1.0290862 0.0034697 1.0288536 1.0304493 1.0087 1.00248 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 78.00 0.668975 1.0329322 0.0027536 1.0329007 1.0337461 1.0089 1.00256 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 80.50 0.689459 1.0247592 0.0066325 1.0247528 1.0257921 1.0090 1.00265 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 83.01 0.710104 1.0446888 0.0023916 1.0443359 1.0452181 1.0091 1.00273 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 85.49 0.728977 1.0517318 0.0024755 1.0516186 1.0527552 1.0093 1.00281 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 88.01 0.748179 1.0574496 0.0031536 1.0580714 1.0585301 1.0094 1.00289 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 90.50 0.765639 1.0536858 0.0028349 1.0535409 1.0548384 1.0095 1.00297 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 A 85.51 0.729510 1.0489386 0.0027031 1.0491243 1.0498305 1.0093 1.00281 29 0.99935 0.99833 0.99859 0.99838 0.99793 1.00249 0.99602
855.0 B 20.50 0.086749 0.9488726 0.0067308 0.9485746 0.9494930 1.0035 1.00089 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 21.00 0.090776 0.9639572 0.0067759 0.9634869 0.9644863 1.0035 1.00091 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 21.50 0.094880 0.9631343 0.0066662 0.9631029 0.9636802 1.0036 1.00093 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 22.00 0.099046 0.9668025 0.0069814 0.9666542 0.9672201 1.0037 1.00095 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 22.50 0.103281 0.9551851 0.0068780 0.9548312 0.9555541 1.0037 1.00097 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 22.50 0.103281 0.9522219 0.0068594 0.9521268 0.9527090 1.0037 1.00097 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 23.00 0.107588 0.9512372 0.0068540 0.9510606 0.9513062 1.0038 1.00100 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 23.51 0.112043 0.9587846 0.0068924 0.9592717 0.9589045 1.0039 1.00102 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 23.99 0.116275 0.9537795 0.0069050 0.9532550 0.9544315 1.0039 1.00104 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 24.50 0.120869 0.9489118 0.0068432 0.9492768 0.9496233 1.0040 1.00106 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 24.50 0.120863 0.9502749 0.0068667 0.9504457 0.9506040 1.0040 1.00106 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 25.01 0.125517 0.9562009 0.0069359 0.9563104 0.9565196 1.0041 1.00108 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 25.50 0.130019 0.9585269 0.0069764 0.9583911 0.9588977 1.0041 1.00110 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.01 0.134777 0.9631949 0.0070540 0.9629831 0.9634427 1.0042 1.00113 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.51 0.139501 0.9599915 0.0069989 0.9599217 0.9604632 1.0043 1.00115 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.51 0.139498 0.9560591 0.0069631 0.9561755 0.9563669 1.0043 1.00115 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 26.99 0.144052 0.9514688 0.0067956 0.9516204 0.9520418 1.0043 1.00117 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 27.50 0.148979 0.9529386 0.0068626 0.9527009 0.9533589 1.0044 1.00119 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 28.00 0.153845 0.9607076 0.0070458 0.9604932 0.9610591 1.0045 1.00121 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 28.50 0.158758 0.9598452 0.0069980 0.9591547 0.9599336 1.0045 1.00124 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 28.50 0.158759 0.9577245 0.0068876 0.9573410 0.9581405 1.0045 1.00124 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 29.00 0.163716 0.9561667 0.0111673 0.9560738 0.9568269 1.0046 1.00126 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 29.50 0.168723 0.9596261 0.0070688 0.9592678 0.9601198 1.0047 1.00128 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 30.01 0.173879 0.9663042 0.0071572 0.9657374 0.9666708 1.0047 1.00130 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 30.50 0.178864 0.9640345 0.0070819 0.9642645 0.9642400 1.0048 1.00132 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 30.50 0.178861 0.9642452 0.0071638 0.9645393 0.9648949 1.0048 1.00132 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 31.00 0.183980 0.9701920 0.0072250 0.9697350 0.9700334 1.0048 1.00134 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 31.51 0.189255 0.9620780 0.0072188 0.9620861 0.9623806 1.0049 1.00137 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 32.00 0.194348 0.9620505 0.0072791 0.9618179 0.9623520 1.0050 1.00139 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 32.50 0.199733 0.9581048 0.0073040 0.9580534 0.9583926 1.0050 1.00141 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 32.50 0.199740 0.9592304 0.0031496 0.9593339 0.9598465 1.0050 1.00141 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 33.01 0.205114 0.9628022 0.0031694 0.9626696 0.9629622 1.0051 1.00143 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 33.50 0.210304 0.9575107 0.0031366 0.9575251 0.9578905 1.0051 1.00145 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 34.00 0.215632 0.9593470 0.0031504 0.9590539 0.9595098 1.0052 1.00147 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 34.50 0.220998 0.9666557 0.0032170 0.9664561 0.9671141 1.0052 1.00150 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 35.00 0.226369 0.9605408 0.0032117 0.9598975 0.9607117 1.0053 1.00152 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 35.50 0.231783 0.9627747 0.0032493 0.9627594 0.9628871 1.0054 1.00154 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 36.00 0.237216 0.9565665 0.0043265 0.9566227 0.9566260 1.0054 1.00156 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 36.50 0.242666 0.9583883 0.0033327 0.9582211 0.9587626 1.0055 1.00158 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 37.00 0.248141 0.9491936 0.0092371 0.9485737 0.9499579 1.0055 1.00160 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 37.50 0.253640 0.9645507 0.0027693 0.9646635 0.9646296 1.0056 1.00162 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 38.01 0.259154 0.9662445 0.0028138 0.9659069 0.9665192 1.0056 1.00165 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 38.51 0.264689 0.9670922 0.0034858 0.9670503 0.9677226 1.0057 1.00167 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 39.00 0.270221 0.9642873 0.0031711 0.9641367 0.9642576 1.0057 1.00169 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 39.51 0.275795 0.9660880 0.0034840 0.9663579 0.9661571 1.0058 1.00171 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 40.00 0.281439 0.9628270 0.0034954 0.9627757 0.9631272 1.0058 1.00173 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 42.00 0.303812 0.9668554 0.0037646 0.9663744 0.9673278 1.0060 1.00182 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 42.50 0.309426 0.9737222 0.0038486 0.9734058 0.9744294 1.0061 1.00184 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 42.50 0.309426 0.9672737 0.0038221 0.9670235 0.9678642 1.0061 1.00184 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.00 0.315044 0.9688991 0.0039061 0.9688957 0.9695329 1.0061 1.00186 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.00 0.315047 0.9708413 0.0039164 0.9707812 0.9713944 1.0061 1.00186 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.50 0.320659 0.9770481 0.0040219 0.9766932 0.9771651 1.0062 1.00188 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 43.50 0.320658 0.9726439 0.0039798 0.9722432 0.9733689 1.0062 1.00188 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 44.00 0.326280 0.9656123 0.0035206 0.9655570 0.9658017 1.0062 1.00191 27:29 0.99975 0.99863 0.99924 0.99868 0.99857 0.99908 0.99055
855.0 B 44.00 0.326280 0.9626189 0.0037092 0.9630679 0.9626568 1.0062 1.00191 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 44.51 0.332017 0.9723019 0.0042406 0.9729063 0.9729758 1.0063 1.00193 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 45.00 0.337536 0.9674585 0.0036904 0.9674880 0.9674538 1.0063 1.00195 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 45.50 0.343160 0.9715003 0.0037287 0.9718504 0.9715288 1.0064 1.00197 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 46.01 0.348887 0.9709665 0.0037911 0.9712562 0.9713028 1.0064 1.00199 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 46.50 0.354414 0.9761457 0.0036786 0.9765909 0.9758098 1.0065 1.00202 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 47.00 0.360011 0.9689510 0.0036913 0.9694264 0.9694014 1.0065 1.00204 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 47.51 0.365744 0.9778404 0.0037709 0.9779888 0.9779699 1.0066 1.00206 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.00 0.371228 0.9717982 0.0046314 0.9721293 0.9722660 1.0066 1.00208 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.00 0.371229 0.9728299 0.0046418 0.9731922 0.9727960 1.0066 1.00208 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.50 0.376825 0.9716170 0.0045199 0.9717733 0.9712221 1.0067 1.00210 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 48.50 0.376822 0.9735730 0.0044343 0.9736255 0.9737163 1.0067 1.00210 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.01 0.382527 0.9714621 0.0046232 0.9713270 0.9714132 1.0067 1.00212 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.01 0.382528 0.9782507 0.0047742 0.9780574 0.9779812 1.0067 1.00212 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.50 0.387993 0.9693505 0.0072100 0.9700353 0.9687404 1.0068 1.00215 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 49.50 0.387994 0.9746962 0.0042739 0.9749483 0.9748941 1.0068 1.00215 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.00 0.393568 0.9753921 0.0048946 0.9757496 0.9764245 1.0068 1.00217 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.00 0.393570 0.9797514 0.0049058 0.9798402 0.9809636 1.0068 1.00217 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.50 0.399138 0.9862232 0.0049537 0.9860032 0.9866808 1.0069 1.00219 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 50.50 0.399136 0.9779285 0.0099348 0.9792055 0.9770719 1.0069 1.00219 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 51.00 0.404683 0.9807695 0.0050083 0.9808182 0.9816545 1.0069 1.00221 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 51.00 0.404678 0.9813807 0.0050693 0.9823394 0.9813093 1.0069 1.00221 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 51.50 0.410227 0.9884905 0.0066008 0.9891853 0.9884862 1.0069 1.00223 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.00 0.415749 0.9828429 0.0052370 0.9828542 0.9833112 1.0070 1.00225 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.00 0.415753 0.9816902 0.0061554 0.9816001 0.9822466 1.0070 1.00225 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.49 0.421156 0.9861729 0.0053236 0.9856582 0.9863438 1.0070 1.00227 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 52.49 0.421156 0.9769600 0.0052798 0.9772565 0.9771837 1.0070 1.00227 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.01 0.426868 0.9817614 0.0053728 0.9821712 0.9821356 1.0071 1.00230 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.01 0.426862 0.9673733 0.0125191 0.9673738 0.9689620 1.0071 1.00230 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432252 0.9757779 0.0244819 0.9736609 0.9770509 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432250 0.9841954 0.0054741 0.9848126 0.9849132 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432248 0.9873585 0.0054995 0.9882669 0.9869353 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 53.50 0.432249 0.9846744 0.0054780 0.9851169 0.9843755 1.0071 1.00232 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 54.01 0.437820 0.9798173 0.0078700 0.9817724 0.9806050 1.0072 1.00234 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 B 54.01 0.437820 0.9791101 0.0084496 0.9802406 0.9805450 1.0072 1.00234 27:31 1.00013 0.9987 0.9999 0.9988 0.99917 0.99964 0.98953
855.0 C 85.51 0.730035 1.0472565 0.0028316 1.0469787 1.0487773 1.0093 1.00672 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 88.01 0.748648 1.0572143 0.0033814 1.0581039 1.0581713 1.0094 1.00692 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 90.50 0.766140 1.0582339 0.0030234 1.0579607 1.0591247 1.0095 1.00711 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 93.00 0.783591 1.0663135 0.0031576 1.0649228 1.0664060 1.0096 1.00731 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 95.49 0.799587 1.0713006 0.0032811 1.0727441 1.0707053 1.0098 1.00750 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 98.01 0.815697 1.0785792 0.0034259 1.0776961 1.0787777 1.0099 1.00770 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 100.50 0.830341 1.0858137 0.0035415 1.0858754 1.0872063 1.0100 1.00790 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 103.00 0.844935 1.0823425 0.0036771 1.0830421 1.0779206 1.0101 1.00809 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 105.54 0.858576 1.0863873 0.0046340 1.0870406 1.0859427 1.0102 1.00829 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 105.54 0.858572 1.1009686 0.0046776 1.1029328 1.0990357 1.0102 1.00829 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 108.04 0.871801 1.0978231 0.0049789 1.0964023 1.0935845 1.0103 1.00849 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 108.04 0.871784 1.1068597 0.0046007 1.1066657 1.1063345 1.0103 1.00849 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 110.51 0.883822 1.1079880 0.0048621 1.1104529 1.1044798 1.0103 1.00868 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 110.51 0.883818 1.1128885 0.0050117 1.1135344 1.1110875 1.0103 1.00868 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 113.06 0.896041 1.1083516 0.0072586 1.1067423 1.1044408 1.0104 1.00888 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 115.56 0.907041 1.1183673 0.0048287 1.1211014 1.1146287 1.0105 1.00908 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 115.56 0.907029 1.1084113 0.0047840 1.1141841 1.1016373 1.0105 1.00908 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 117.95 0.917352 1.1189033 0.0049016 1.1179686 1.1111157 1.0106 1.00927 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 120.49 0.927436 1.1168822 0.0049946 1.1190909 1.1133968 1.0107 1.00947 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 120.49 0.927475 1.1192436 0.0050709 1.1212395 1.1155945 1.0107 1.00947 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 123.08 0.937444 1.1352469 0.0066886 1.1370873 1.1319738 1.0107 1.00967 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 125.47 0.945952 1.1379040 0.0053541 1.1384337 1.1320896 1.0108 1.00986 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 125.47 0.945946 1.1210573 0.0062218 1.1264245 1.1174520 1.0108 1.00986 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 128.02 0.954732 1.1366004 0.0054325 1.1421543 1.1257353 1.0109 1.01006 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 128.02 0.954718 1.1294198 0.0054140 1.1316125 1.1237589 1.0109 1.01006 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 130.55 0.962743 1.1391210 0.0055053 1.1435554 1.1281867 1.0109 1.01026 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 132.95 0.970050 1.1353836 0.0055933 1.1375729 1.1321179 1.0110 1.01045 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 132.95 0.970049 1.1426356 0.0056308 1.1430969 1.1301924 1.0110 1.01045 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 132.95 0.970050 1.1405261 0.0056168 1.1413727 1.1344209 1.0110 1.01045 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 135.52 0.977245 1.1508371 0.0081188 1.1573759 1.1449251 1.0110 1.01065 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675
855.0 C 135.52 0.977231 1.1542959 0.0088035 1.1508268 1.1527590 1.0110 1.01065 28:31 0.99928 0.99831 0.99783 0.99835 0.99741 1.00487 0.99675


==> supplementary material/README.txt <==

Provided are the four different combinations of experimental cross section data that were used in this work.  These sets are made up of the original and rebinned version of the Mainz A1 data as well as the PRad data as noted below.   We also include the Asymmetry_FF_Ratio.dat file that was used for cross validation.

A1_CS.dat 
https://doi.org/10.1103/PhysRevC.90.015206


Re-binned_A1_CS.dat
https://doi.org/10.1103/PhysRevD.92.013013


Original_A1_+_PRad_CS.dat 
https://doi.org/10.1103/PhysRevC.90.015206
https://doi.org/10.1038/s41586-019-1721-2


Re-binned_A1_+_PRad_CS.dat 
https://doi.org/10.1103/PhysRevD.92.013013
https://doi.org/10.1038/s41586-019-1721-2

Asymmetry_FF_Ratio.dat
https://doi.org/10.1103/PhysRevC.71.055202
https://doi.org/10.1103/PhysRevLett.98.052301
https://doi.org/10.1103/PhysRevLett.105.072001
https://doi.org/10.1016/j.physletb.2011.10.002







==> supplementary material/Re_binned_A1_+_PRad_CS.dat <==
# Ebeam [MeV], spec, theta_spec [Deg], [GeV^2], csexp/csdip, delta_csexp/csdip_tot, csexp/csdip(mincut) csexp/csdip(maxcut),
1101 P 0.7625 0.000214141 0.99723 0.00196233 1 1 1 1 32 
1101 P 0.7875 0.000228446 1.00273 0.00206735 1 1 1 1 32 
1101 P 0.8125 0.000243213 1.00266 0.00219989 1 1 1 1 32 
1101 P 0.8375 0.00025844 0.999786 0.00234776 1 1 1 1 32 
1101 P 0.8625 0.000274129 1.00339 0.00250701 1 1 1 1 32 
1101 P 0.8875 0.000290279 1.00293 0.00263448 1 1 1 1 32
1101 P 0.92 0.000311963 0.998695 0.0022258 1 1 1 1 32 
1101 P 0.9575 0.000337952 0.998005 0.00248525 1 1 1 1 32 
1101 P 0.9945 0.000364611 1.00134 0.00243677 1 1 1 1 32 
1101 P 1.0355 0.000395331 0.999581 0.00238393 1 1 1 1 32 
1101 P 1.081 0.000430875 0.999275 0.00234741 1 1 1 1 32 
1101 P 1.131 0.000471694 1.00081 0.00230133 1 1 1 1 32
1101 P 1.184 0.000516976 0.996744 0.00222689 1 1 1 1 32 
1101 P 1.2405 0.000567528 1.00501 0.00212051 1 1 1 1 32
1101 P 1.304 0.000627151 0.99769 0.00203331 1 1 1 1 32 
1101 P 1.3775 0.000699875 0.999235 0.0020291 1 1 1 1 32 
1101 P 1.4655 0.000792181 1.00124 0.00202152 1 1 1 1 32 
1101 P 1.574 0.000913842 1.00006 0.00202322 1 1 1 1 32
1101 P 1.7105 0.00107921 1.00189 0.00200421 1 1 1 1 32
1101 P 1.8935 0.00132242 1.00005 0.00190733 1 1 1 1 32 
1101 P 2.1065 0.00163652 0.997105 0.00211281 1 1 1 1 32 
1101 P 2.3525 0.00204074 1.00277 0.00210611 1 1 1 1 32 
1101 P 2.642 0.00257329 1.00029 0.00234223 1 1 1 1 32 
1101 P 2.942 0.0031899 1.0019 0.00274977 1 1 1 1 32
1101 P 3.242 0.00387227 0.998376 0.00304679 1 1 1 1 32 
1101 P 3.542 0.00462026 0.999791 0.00359353 1 1 1 1 32
1101 P 3.842 0.0054337 0.991789 0.00404231 1 1 1 1 32 
1101 P 4.142 0.00631241 0.995714 0.0044685 1 1 1 1 32 
1101 P 4.442 0.00725621 0.995971 0.00482763 1 1 1 1 32 
1101 P 4.742 0.00826487 1.00251 0.00521652 1 1 1 1 32
1101 P 5.046 0.00935294 0.991263 0.00566636 1 1 1 1 32 
1101 P 5.6 0.0115057 1.00226 0.00528037 1 1 1 1 32 
1101 P 6.5 0.0154672 0.995805 0.00967544 1 1 1 1 32 
2143 P 0.7075 0.000699595 0.994892 0.00144614 1 1 1 1 33 
2143 P 0.723 0.000730602 0.997551 0.00144879 1 1 1 1 33 
2143 P 0.7395 0.000764346 0.99782 0.00144209 1 1 1 1 33 
2143 P 0.757 0.000800967 0.996924 0.0014407 1 1 1 1 33 
2143 P 0.7755 0.000840612 0.993724 0.00145123 1 1 1 1 33 
2143 P 0.7955 0.000884546 0.999314 0.00144889 1 1 1 1 33 
2143 P 0.817 0.000933022 0.995757 0.00147516 1 1 1 1 33 
2143 P 0.84 0.00098631 0.995341 0.00147154 1 1 1 1 33 
2143 P 0.8655 0.00104712 0.996217 0.00145211 1 1 1 1 33 
2143 P 0.8935 0.00111598 0.995972 0.00147144 1 1 1 1 33 
2143 P 0.924 0.00119348 0.997072 0.00146894 1 1 1 1 33 
2143 P 0.9575 0.0012816 0.992943 0.00145989 1 1 1 1 33 
2143 P 0.9945 0.00138256 0.993243 0.00143793 1 1 1 1 33 
2143 P 1.0355 0.00149891 0.996518 0.00143733 1 1 1 1 33 
2143 P 1.081 0.00163351 0.995109 0.0014302 1 1 1 1 33 
2143 P 1.131 0.00178809 0.996106 0.00141438 1 1 1 1 33 
2143 P 1.184 0.00195956 0.99957 0.00141745 1 1 1 1 33 
2143 P 1.2405 0.00215099 0.996717 0.00138521 1 1 1 1 33 
2143 P 1.304 0.00237675 0.995949 0.0013775 1 1 1 1 33 
2143 P 1.3775 0.0026521 0.995012 0.00136698 1 1 1 1 33 
2143 P 1.4655 0.00300156 0.9965 0.00134644 1 1 1 1 33 
2143 P 1.574 0.00346212 0.995855 0.00131175 1 1 1 1 33 
2143 P 1.7105 0.00408805 0.997097 0.00121271 1 1 1 1 33 
2143 P 1.8935 0.00500845 0.995958 0.00118537 1 1 1 1 33 
2143 P 2.1065 0.00619679 0.997092 0.00136297 1 1 1 1 33 
2143 P 2.3525 0.00772561 0.993207 0.00141852 1 1 1 1 33 
2143 P 2.642 0.00973893 0.996326 0.00164187 1 1 1 1 33 
2143 P 2.942 0.0120688 0.994852 0.00195797 1 1 1 1 33 
2143 P 3.242 0.0146457 0.988223 0.00224561 1 1 1 1 33 
2143 P 3.542 0.0174684 0.988932 0.00266324 1 1 1 1 33 
2143 P 3.842 0.020536 0.992592 0.00305531 1 1 1 1 33 
2143 P 4.142 0.0238472 1.00087 0.00341766 1 1 1 1 33 
2143 P 4.442 0.0274007 0.984684 0.0037056 1 1 1 1 33 
2143 P 4.742 0.031195 0.996082 0.00405689 1 1 1 1 33 
2143 P 5.046 0.0352841 0.98713 0.00443291 1 1 1 1 33 
2143 P 5.4 0.0403533 0.997367 0.00511917 1 1 1 1 33 
2143 P 5.8 0.0464762 0.993833 0.00741188 1 1 1 1 33 
2143 P 6.5 0.058187 0.987916 0.00775512 1 1 1 1 33 
180.0 A 35.50 0.0112785 0.9968659 0.0031513 0.9966631 0.9968742 1.0048 1.00095 3
180.0 A 38.00 0.0128383 0.9996495 0.0032880 0.9993552 0.9997072 1.0050 1.00101 3
180.0 A 40.50 0.0144803 0.9981346 0.0033305 0.9980439 0.9981646 1.0052 1.00108 3
180.0 A 43.00 0.0161934 0.9972916 0.0033243 0.9973771 0.9970954 1.0054 1.00115 3
180.0 A 45.51 0.0179773 0.9942009 0.0035330 0.9950881 0.9943534 1.0056 1.00121 3
180.0 A 48.00 0.0198026 0.9928248 0.0033830 0.9933833 0.9923969 1.0058 1.00128 3
180.0 A 50.51 0.0216976 0.9917397 0.0032604 0.9923906 0.9913233 1.0059 1.00135 3
180.0 A 53.01 0.0236323 0.9913014 0.0033049 0.9917619 0.9909260 1.0061 1.00141 3
180.0 A 55.50 0.0255984 0.9869563 0.0032525 0.9877080 0.9861870 1.0063 1.00148 3
180.0 A 58.00 0.0276058 0.9873248 0.0032157 0.9879545 0.9871284 1.0065 1.00155 3
180.0 A 60.50 0.0296350 0.9852517 0.0035639 0.9858531 0.9847647 1.0066 1.00161 3
180.0 A 63.00 0.0316910 0.9882688 0.0035377 0.9877118 0.9882963 1.0068 1.00168 3
180.0 A 65.49 0.0337585 0.9858091 0.0032830 0.9854410 0.9854510 1.0070 1.00175 3
180.0 A 68.01 0.0358695 0.9926373 0.0032964 0.9923410 0.9920789 1.0071 1.00181 3
180.0 A 70.50 0.0379615 0.9878521 0.0032704 0.9879396 0.9871429 1.0073 1.00188 3
180.0 A 72.99 0.0400520 0.9868080 0.0034408 0.9871601 0.9868172 1.0075 1.00195 3
180.0 A 75.50 0.0421575 0.9899289 0.0032960 0.9901298 0.9894338 1.0077 1.00201 3
180.0 A 78.00 0.0442535 0.9889803 0.0032959 0.9888632 0.9887018 1.0079 1.00208 3
180.0 A 80.50 0.0463377 0.9886590 0.0033001 0.9895767 0.9879825 1.0081 1.00215 3
180.0 A 83.01 0.0484180 0.9900640 0.0035287 0.9902803 0.9899574 1.0083 1.00221 3
180.0 A 85.51 0.0504677 0.9860526 0.0031876 0.9866210 0.9852383 1.0085 1.00228 3
180.0 A 88.00 0.0524915 0.9913784 0.0035707 0.9912106 0.9911500 1.0087 1.00235 3
180.0 A 90.50 0.0544965 0.9881370 0.0032498 0.9886639 0.9878058 1.0089 1.00241 3
180.0 A 93.01 0.0564840 0.9894792 0.0035084 0.9888931 0.9893272 1.0092 1.00248 3
180.0 A 95.50 0.0584213 0.9908645 0.0034684 0.9911793 0.9904724 1.0094 1.00255 3
180.0 A 97.99 0.0603266 0.9908903 0.0032726 0.9906210 0.9909543 1.0096 1.00261 3
180.0 A 100.50 0.0622040 0.9904499 0.0033946 0.9906989 0.9899010 1.0099 1.00268 3
180.0 A 103.00 0.0640430 0.9897936 0.0034572 0.9899990 0.9897162 1.0101 1.00275 3
180.0 A 105.51 0.0658417 0.9922712 0.0034359 0.9922993 0.9916830 1.0104 1.00281 3
180.0 B 20.01 0.0038410 1.0001452 0.0039075 1.0000587 0.9994165 1.0032 1.00087 1:3
180.0 B 20.50 0.0040303 0.9982704 0.0035092 0.9983520 0.9978804 1.0033 1.00089 1:3
180.0 B 21.00 0.0042270 0.9988811 0.0047897 0.9993054 0.9978804 1.0033 1.00091 1:3
180.0 B 21.50 0.0044260 1.0007955 0.0039901 1.0012616 0.9999168 1.0034 1.00093 1:3
180.0 B 22.00 0.0046258 0.9977229 0.0035348 0.9978284 0.9971258 1.0035 1.00095 1:3
180.0 B 22.50 0.0048355 0.9952180 0.0038236 0.9950782 0.9943154 1.0035 1.00097 1:3
180.0 B 23.00 0.0050475 1.0018294 0.0034173 1.0023244 1.0015414 1.0036 1.00100 1:3
180.0 B 23.51 0.0052700 1.0023432 0.0033776 1.0024845 1.0020729 1.0036 1.00102 1:3
180.0 B 24.01 0.0054870 0.9991885 0.0037661 0.9994828 0.9990512 1.0037 1.00104 1:3
180.0 B 24.50 0.0057083 0.9999160 0.0033831 1.0001647 0.9997330 1.0037 1.00106 1:3
180.0 B 25.01 0.0059408 1.0024955 0.0033905 1.0029453 1.0024031 1.0038 1.00108 1:3
180.0 B 25.50 0.0061716 0.9970989 0.0033780 0.9977541 0.9969207 1.0038 1.00110 1:3
180.0 B 26.01 0.0064146 0.9969644 0.0033125 0.9969497 0.9969798 1.0039 1.00113 1:3
180.0 B 26.51 0.0066460 1.0003200 0.0032038 1.0006745 1.0001623 1.0040 1.00115 1:3
180.0 B 27.00 0.0068950 0.9951092 0.0035681 0.9953617 0.9951408 1.0040 1.00117 1:3
180.0 B 27.50 0.0071440 0.9977639 0.0036469 0.9971281 0.9974194 1.0041 1.00119 1:3
180.0 B 28.00 0.0073900 0.9992724 0.0033649 0.9996884 0.9989351 1.0041 1.00121 1:3
180.0 B 28.50 0.0076520 0.9962184 0.0033407 0.9965042 0.9957307 1.0042 1.00124 1:3
180.0 B 29.00 0.0079085 0.9971127 0.0033288 0.9977486 0.9966838 1.0042 1.00126 1:3
180.0 B 29.50 0.0081750 0.9979915 0.0035298 0.9979685 0.9979384 1.0043 1.00128 1:3
180.0 B 29.99 0.0084310 0.9956031 0.0033185 0.9956577 0.9954166 1.0043 1.00130 1:3
180.0 B 30.50 0.0087125 0.9966016 0.0033259 0.9970429 0.9963396 1.0044 1.00132 1:3
180.0 B 31.00 0.0089807 0.9976646 0.0033223 0.9982286 0.9971434 1.0044 1.00134 1:3
180.0 B 31.49 0.0092590 0.9934099 0.0035270 0.9936250 0.9932633 1.0045 1.00136 1:3
180.0 B 32.00 0.0095422 0.9956980 0.0031980 0.9962163 0.9954826 1.0045 1.00139 1:3
180.0 B 32.51 0.0098360 1.0002052 0.0035011 0.9999147 0.9996232 1.0045 1.00141 1:3
180.0 B 32.99 0.0101130 0.9963097 0.0032979 0.9966672 0.9964360 1.0046 1.00143 1:3
180.0 B 33.50 0.0104100 0.9974411 0.0034311 0.9974813 0.9974914 1.0046 1.00145 1:3
180.0 B 34.00 0.0107050 0.9983785 0.0033756 0.9980932 0.9982742 1.0047 1.00147 1:3
180.0 B 34.50 0.0110030 0.9965545 0.0032109 0.9964447 0.9965955 1.0047 1.00150 1:3
180.0 B 35.00 0.0113050 0.9988302 0.0033023 0.9985846 0.9986047 1.0048 1.00152 1:3
180.0 B 35.50 0.0116090 0.9971813 0.0033473 0.9972965 0.9971356 1.0048 1.00154 1:3
180.0 B 36.00 0.0119170 0.9971640 0.0033025 0.9971256 0.9969747 1.0049 1.00156 1:3
180.0 B 36.50 0.0122280 0.9934291 0.0032908 0.9935848 0.9935144 1.0049 1.00158 1:3
180.0 B 37.00 0.0125420 0.9979741 0.0033272 0.9982705 0.9976370 1.0049 1.00160 1:3
180.0 B 37.50 0.0128590 0.9991664 0.0038951 0.9991440 0.9988625 1.0050 1.00162 1:3
180.0 B 32.99 0.0101130 1.0022062 0.0033456 1.0015419 1.0026275 1.0046 1.00143 1:4
180.0 B 37.50 0.0128590 1.0000036 0.0034973 0.9993854 1.0000390 1.0050 1.00162 1:4
180.0 B 38.01 0.0131850 0.9976978 0.0036021 0.9978569 0.9974949 1.0050 1.00165 1:4
180.0 B 38.50 0.0135025 0.9958032 0.0035095 0.9955625 0.9954419 1.0051 1.00167 1:4
180.0 B 39.00 0.0138280 0.9956223 0.0034240 0.9955424 0.9954620 1.0051 1.00169 1:4
180.0 B 39.49 0.0141510 0.9984398 0.0034158 0.9982364 0.9980956 1.0051 1.00171 1:4
180.0 B 40.50 0.0148230 0.9990606 0.0034148 0.9990498 0.9988989 1.0052 1.00175 1:4
180.0 B 41.50 0.0155000 0.9963071 0.0032843 0.9964832 0.9962820 1.0053 1.00180 1:4
180.0 B 42.50 0.0161875 0.9946438 0.0032926 0.9946606 0.9943286 1.0054 1.00184 1:4
180.0 B 43.00 0.0165350 0.9900544 0.0032679 0.9904954 0.9896905 1.0054 1.00186 1:4
180.0 B 43.50 0.0168853 0.9934853 0.0032735 0.9939646 0.9931596 1.0055 1.00188 1:4
180.0 B 44.00 0.0172380 0.9948536 0.0032822 0.9955745 0.9947595 1.0055 1.00191 1:4
180.0 B 44.51 0.0176000 0.9930543 0.0032828 0.9936911 0.9928156 1.0055 1.00193 1:4
180.0 B 45.00 0.0179500 0.9928336 0.0032843 0.9932080 0.9923225 1.0056 1.00195 1:4
180.0 B 45.50 0.0183100 0.9914510 0.0032656 0.9916361 0.9906398 1.0056 1.00197 1:4
180.0 B 46.01 0.0186790 0.9893734 0.0035290 0.9902976 0.9885968 1.0056 1.00199 1:4
180.0 B 46.50 0.0190360 0.9892009 0.0048125 0.9904966 0.9884132 1.0057 1.00202 1:4
180.0 B 46.50 0.0190360 0.9986773 0.0033396 0.9991626 0.9981762 1.0057 1.00202 1:5
180.0 B 47.00 0.0194027 0.9961226 0.0032616 0.9968275 0.9958714 1.0057 1.00204 1:5
180.0 B 47.49 0.0197640 0.9925292 0.0032546 0.9930713 0.9918936 1.0058 1.00206 1:5
180.0 B 48.00 0.0201420 0.9897329 0.0033692 0.9905447 0.9891456 1.0058 1.00208 1:5
180.0 B 48.50 0.0205140 0.9904268 0.0032310 0.9906733 0.9898176 1.0058 1.00210 1:5
180.0 B 49.00 0.0208890 0.9895318 0.0032294 0.9902807 0.9887505 1.0059 1.00212 1:5
180.0 B 49.50 0.0212660 0.9880110 0.0033227 0.9886776 0.9874694 1.0059 1.00215 1:5
180.0 B 60.00 0.0295470 0.9822984 0.0033293 0.9820674 0.9823697 1.0066 1.00260 1:5
180.0 C 90.50 0.0544780 0.9873358 0.0032472 0.9870386 0.9870891 1.0089 1.00323 2:4
180.0 C 75.49 0.0421335 0.9930922 0.0033619 0.9942554 0.9921271 1.0077 1.00270 2:4
180.0 C 77.98 0.0442165 0.9868364 0.0033467 0.9869161 0.9867345 1.0079 1.00279 2:4
180.0 C 80.49 0.0463105 0.9913119 0.0034084 0.9914232 0.9912113 1.0081 1.00287 2:4
180.0 C 82.98 0.0483695 0.9885110 0.0033393 0.9881006 0.9882924 1.0083 1.00296 2:4
180.0 C 88.01 0.0524810 0.9872906 0.0033687 0.9879301 0.9867894 1.0087 1.00314 2:4
180.0 C 93.00 0.0564550 0.9878663 0.0032630 0.9882772 0.9878734 1.0092 1.00332 2:4
180.0 C 98.01 0.0603225 0.9889252 0.0032825 0.9886719 0.9884295 1.0096 1.00350 2:4
180.0 C 100.50 0.0621890 0.9928820 0.0034696 0.9930623 0.9924563 1.0099 1.00359 2:4
180.0 C 103.00 0.0640250 0.9872355 0.0032806 0.9873121 0.9869687 1.0101 1.00368 2:4
180.0 C 105.54 0.0658463 0.9927731 0.0033596 0.9926730 0.9924407 1.0104 1.00377 2:4
180.0 C 108.04 0.0675957 0.9903446 0.0033122 0.9902658 0.9902455 1.0107 1.00386 2:4
180.0 C 110.51 0.0692750 0.9924143 0.0033789 0.9926198 0.9921146 1.0110 1.00395 2:4
180.0 C 113.06 0.0709633 0.9909551 0.0033424 0.9906164 0.9905861 1.0113 1.00404 2:4
180.0 C 115.56 0.0725675 0.9927838 0.0037021 0.9927152 0.9922403 1.0116 1.00413 2:4
180.0 C 117.94 0.0740490 0.9899201 0.0053214 0.9905598 0.9901758 1.0118 1.00421 2:4
180.0 C 117.94 0.0740490 0.9991828 0.0034559 0.9984728 0.9991095 1.0118 1.00421 2:5
180.0 C 120.49 0.0755770 0.9953036 0.0054556 0.9952767 0.9950746 1.0122 1.00430 2:5
180.0 C 123.08 0.0770777 0.9991952 0.0033933 0.9981168 0.9991174 1.0125 1.00440 2:5
180.0 C 125.59 0.0784720 1.0042454 0.0035971 1.0035222 1.0038760 1.0128 1.00449 2:5
180.0 C 128.02 0.0797690 1.0014592 0.0033958 1.0007506 1.0014885 1.0131 1.00457 2:5
180.0 C 130.55 0.0810627 1.0026638 0.0034099 1.0021355 1.0026308 1.0134 1.00466 2:5
180.0 C 132.95 0.0822320 0.9975878 0.0035544 0.9969875 0.9976649 1.0137 1.00475 2:5
180.0 C 135.53 0.0834280 0.9993864 0.0034402 0.9986860 0.9994847 1.0140 1.00484 2:5
315.0 A 43.00 0.0479299 0.9815584 0.0029713 0.9821045 0.9811286 1.0042 1.00115 9
315.0 A 48.00 0.0581545 0.9817913 0.0030011 0.9818276 0.9815961 1.0043 1.00128 9
315.0 A 53.01 0.0687998 0.9788623 0.0030166 0.9788609 0.9786293 1.0044 1.00141 9
315.0 A 58.00 0.0797177 0.9776196 0.0030593 0.9773757 0.9774564 1.0046 1.00155 9
315.0 A 63.00 0.0907740 0.9779666 0.0031321 0.9777134 0.9780863 1.0047 1.00168 9
315.0 A 68.01 0.1018500 0.9826068 0.0034180 0.9816339 0.9825010 1.0048 1.00181 9
315.0 A 73.01 0.1127950 0.9793032 0.0032373 0.9788866 0.9794313 1.0049 1.00195 9
315.0 A 78.00 0.1235300 0.9845456 0.0031697 0.9842828 0.9849184 1.0050 1.00208 9
315.0 A 83.01 0.1340230 0.9812900 0.0032446 0.9815213 0.9819249 1.0051 1.00221 9
315.0 A 82.99 0.1339850 0.9798283 0.0032324 0.9794022 0.9799976 1.0051 1.00221 9
315.0 A 88.00 0.1441170 0.9842351 0.0032466 0.9837915 0.9841549 1.0052 1.00235 9
315.0 A 40.50 0.0429856 0.9830015 0.0030001 0.9831063 0.9827241 1.0041 1.00108 7:9
315.0 A 45.51 0.0529888 0.9832355 0.0030041 0.9835950 0.9826993 1.0042 1.00121 7:9
315.0 A 50.50 0.0634133 0.9810584 0.0030141 0.9812341 0.9810730 1.0044 1.00135 7:9
315.0 A 55.50 0.0742168 0.9780285 0.0030062 0.9780984 0.9780883 1.0045 1.00148 7:9
315.0 A 60.50 0.0852190 0.9773917 0.0030303 0.9775597 0.9773682 1.0046 1.00161 7:9
315.0 A 65.51 0.0963140 0.9786984 0.0034339 0.9783547 0.9783950 1.0047 1.00175 7:9
315.0 A 70.50 0.1072805 0.9788044 0.0032421 0.9785009 0.9785917 1.0048 1.00188 7:9
315.0 A 75.50 0.1181535 0.9796452 0.0032647 0.9794780 0.9794477 1.0049 1.00201 7:9
315.0 A 80.51 0.1288040 0.9825314 0.0034973 0.9823422 0.9825541 1.0050 1.00215 7:9
315.0 A 85.51 0.1391180 0.9804739 0.0035057 0.9806763 0.9802019 1.0052 1.00228 7:9
315.0 A 80.50 0.1287860 0.9801894 0.0032231 0.9799408 0.9800821 1.0050 1.00215 7:9
315.0 A 85.49 0.1390705 0.9823581 0.0032437 0.9820489 0.9824022 1.0052 1.00228 7:9
315.0 B 19.50 0.0110790 0.9890909 0.0037374 0.9894645 0.9889729 1.0028 1.00084 6:9
315.0 B 19.99 0.0116305 0.9910608 0.0031569 0.9913191 0.9910481 1.0029 1.00087 6:9
315.0 B 20.50 0.0122175 0.9936865 0.0031711 0.9938564 0.9938263 1.0029 1.00089 6:9
315.0 B 21.00 0.0128060 0.9919804 0.0031791 0.9916988 0.9921504 1.0030 1.00091 6:9
315.0 B 21.50 0.0134060 0.9940089 0.0031131 0.9945475 0.9937848 1.0030 1.00093 6:9
315.0 B 22.00 0.0140185 0.9906520 0.0031690 0.9908426 0.9902504 1.0031 1.00095 6:9
315.0 B 22.50 0.0146428 0.9923169 0.0030760 0.9923983 0.9919065 1.0031 1.00097 6:9
315.0 B 23.00 0.0152800 0.9951849 0.0031796 0.9950971 0.9944345 1.0031 1.00100 6:9
315.0 B 23.51 0.0159410 0.9928107 0.0030716 0.9936000 0.9923853 1.0032 1.00102 6:9
315.0 B 24.00 0.0165875 0.9924465 0.0030639 0.9930077 0.9917127 1.0032 1.00104 6:9
315.0 B 24.50 0.0172590 0.9877877 0.0030421 0.9883778 0.9874942 1.0033 1.00106 6:9
315.0 B 25.01 0.0179563 0.9892774 0.0030989 0.9896510 0.9887774 1.0033 1.00108 6:9
315.0 B 25.50 0.0186358 0.9906545 0.0030601 0.9912877 0.9899522 1.0033 1.00110 6:9
315.0 B 26.00 0.0193410 0.9929442 0.0031644 0.9931136 0.9925613 1.0034 1.00113 6:9
315.0 B 26.51 0.0200710 0.9911381 0.0031515 0.9918467 0.9905712 1.0034 1.00115 6:9
315.0 B 27.00 0.0207830 0.9924321 0.0033938 0.9931523 0.9918467 1.0034 1.00117 6:9
315.0 B 27.50 0.0215200 0.9914965 0.0033469 0.9917546 0.9910214 1.0035 1.00119 6:9
315.0 B 28.00 0.0222680 0.9934201 0.0031859 0.9937117 0.9924761 1.0035 1.00121 6:9
315.0 B 28.50 0.0230260 0.9902029 0.0031641 0.9906379 0.9898644 1.0035 1.00124 6:9
315.0 B 29.00 0.0237950 0.9953238 0.0031897 0.9956490 0.9944435 1.0036 1.00126 6:9
315.0 B 29.50 0.0245785 0.9934084 0.0031589 0.9935277 0.9927943 1.0036 1.00128 6:9
315.0 B 30.01 0.0253777 0.9837254 0.0030732 0.9836917 0.9833099 1.0036 1.00130 6:9
315.0 B 30.50 0.0261625 0.9866071 0.0030582 0.9869849 0.9860906 1.0037 1.00132 6:9
315.0 B 31.00 0.0269827 0.9851968 0.0030856 0.9858897 0.9846638 1.0037 1.00134 6:9
315.0 B 31.51 0.0278135 0.9860762 0.0031534 0.9862591 0.9855758 1.0037 1.00137 6:9
315.0 B 32.00 0.0286263 0.9874312 0.0030759 0.9878446 0.9870909 1.0037 1.00139 6:9
315.0 B 32.51 0.0294770 0.9859541 0.0032016 0.9861964 0.9862969 1.0038 1.00141 6:9
315.0 B 33.01 0.0303210 0.9877021 0.0031875 0.9876012 0.9873097 1.0038 1.00143 6:9
315.0 B 33.50 0.0311800 0.9847355 0.0030856 0.9846965 0.9847065 1.0038 1.00145 6:9
315.0 B 34.00 0.0320180 0.9866452 0.0030992 0.9866842 0.9870059 1.0038 1.00147 6:9
315.0 B 34.50 0.0329130 0.9801410 0.0031221 0.9801404 0.9800097 1.0039 1.00150 6:9
315.0 B 35.00 0.0337840 0.9825630 0.0030417 0.9822987 0.9824596 1.0039 1.00152 6:9
315.0 B 35.51 0.0346760 0.9835404 0.0030399 0.9831907 0.9833918 1.0039 1.00154 6:9
315.0 B 36.00 0.0355500 0.9851077 0.0030606 0.9851311 0.9847692 1.0039 1.00156 6:9
315.0 B 36.50 0.0364790 0.9792872 0.0034358 0.9786029 0.9796888 1.0039 1.00158 6:9
315.0 B 37.00 0.0373910 0.9823132 0.0031800 0.9823433 0.9820015 1.0040 1.00160 6:9
315.0 B 38.01 0.0392530 0.9846151 0.0030825 0.9846735 0.9839595 1.0040 1.00165 6:9
315.0 B 38.50 0.0401685 0.9873594 0.0030718 0.9874365 0.9864811 1.0040 1.00167 6:9
315.0 B 39.00 0.0410955 0.9815881 0.0030405 0.9821163 0.9806782 1.0040 1.00169 6:9
315.0 B 39.51 0.0420750 0.9852581 0.0030488 0.9857846 0.9844066 1.0041 1.00171 6:9
315.0 B 40.00 0.0430105 0.9852200 0.0030490 0.9859153 0.9844871 1.0041 1.00173 6:9
315.0 B 40.50 0.0439720 0.9788934 0.0031033 0.9798271 0.9784892 1.0041 1.00175 6:9
315.0 B 41.01 0.0449570 0.9812209 0.0030274 0.9819696 0.9811146 1.0041 1.00178 6:9
315.0 B 41.50 0.0459120 0.9816706 0.0030288 0.9819566 0.9814938 1.0041 1.00180 6:9
315.0 B 42.00 0.0468915 0.9844656 0.0030374 0.9850249 0.9841396 1.0042 1.00182 6:9
315.0 B 42.50 0.0478775 0.9800992 0.0030281 0.9806960 0.9799012 1.0042 1.00184 6:9
315.0 B 43.00 0.0488690 0.9830242 0.0029934 0.9834829 0.9828289 1.0042 1.00186 6:9
315.0 C 73.01 0.1127608 0.9845872 0.0030117 0.9841112 0.9854325 1.0049 1.00261 8:9
315.0 C 74.54 0.1160730 0.9788635 0.0030799 0.9783319 0.9793304 1.0049 1.00266 8:9
315.0 C 75.49 0.1181045 0.9811558 0.0030204 0.9807590 0.9812432 1.0049 1.00270 8:9
315.0 C 80.49 0.1287425 0.9794245 0.0030352 0.9792244 0.9790731 1.0050 1.00287 8:9
315.0 C 83.02 0.1340355 0.9744724 0.0030286 0.9743466 0.9746291 1.0051 1.00297 8:9
315.0 C 85.51 0.1391100 0.9770049 0.0030329 0.9767097 0.9767602 1.0052 1.00305 8:9
315.0 C 88.01 0.1441490 0.9765690 0.0030388 0.9762816 0.9767863 1.0052 1.00314 8:9
315.0 C 90.50 0.1490399 0.9795349 0.0029620 0.9793462 0.9794371 1.0053 1.00323 8:9
315.0 C 93.00 0.1538470 0.9743666 0.0031411 0.9742640 0.9740217 1.0053 1.00332 8:9
315.0 C 95.49 0.1584940 0.9787911 0.0031639 0.9790819 0.9779913 1.0054 1.00341 8:9
315.0 C 98.01 0.1631270 0.9773951 0.0030566 0.9779064 0.9774418 1.0055 1.00350 8:9
315.0 C 100.50 0.1675430 0.9849089 0.0032031 0.9853358 0.9840329 1.0055 1.00359 8:9
315.0 C 103.00 0.1718835 0.9795440 0.0030789 0.9799889 0.9791000 1.0056 1.00368 8:9
315.0 C 105.54 0.1761300 0.9838622 0.0030251 0.9844298 0.9826822 1.0057 1.00377 8:9
315.0 C 108.04 0.1802130 0.9828795 0.0031097 0.9830219 0.9822036 1.0057 1.00386 8:9
315.0 C 110.53 0.1840940 0.9822354 0.0030803 0.9826279 0.9810417 1.0058 1.00395 8:9
315.0 C 113.06 0.1879535 0.9820808 0.0030871 0.9822806 0.9817451 1.0058 1.00404 8:9
315.0 C 115.56 0.1915795 0.9852292 0.0031077 0.9860762 0.9846312 1.0059 1.00413 8:9
315.0 C 117.94 0.1949420 0.9835996 0.0031136 0.9835361 0.9834654 1.0060 1.00421 8:9
315.0 C 120.49 0.1983735 0.9881055 0.0031354 0.9883433 0.9872113 1.0060 1.00430 8:9
315.0 C 123.08 0.2017240 0.9870015 0.0031450 0.9869688 0.9867666 1.0061 1.00440 8:9
315.0 C 125.59 0.2048090 0.9929463 0.0031707 0.9935052 0.9921002 1.0061 1.00449 8:9
315.0 C 130.55 0.2105170 0.9915536 0.0031689 0.9918648 0.9909752 1.0062 1.00466 8:9
315.0 C 132.95 0.2130740 0.9892131 0.0031526 0.9893343 0.9893343 1.0063 1.00475 8:9
450.0 A 33.01 0.0585637 0.9759329 0.0037611 0.9777110 0.9727458 1.0028 1.00088 13
450.0 A 38.00 0.0758090 0.9802970 0.0035146 0.9805304 0.9792633 1.0028 1.00101 13
450.0 A 43.00 0.0943263 0.9808165 0.0030513 0.9807865 0.9806054 1.0027 1.00115 13
450.0 A 48.00 0.1136848 0.9769581 0.0031483 0.9768147 0.9771871 1.0026 1.00128 13
450.0 A 53.01 0.1335650 0.9712542 0.0032118 0.9711868 0.9719119 1.0025 1.00141 13
450.0 A 58.00 0.1536520 0.9723381 0.0034052 0.9721670 0.9729831 1.0023 1.00155 13
450.0 A 63.00 0.1736750 0.9702753 0.0034398 0.9704162 0.9707992 1.0021 1.00168 13
450.0 A 68.01 0.1934430 0.9708007 0.0034847 0.9704732 0.9715519 1.0018 1.00181 13
450.0 A 73.01 0.2126855 0.9717891 0.0033118 0.9714835 0.9723307 1.0016 1.00195 13
450.0 A 78.00 0.2312905 0.9753113 0.0033394 0.9749001 0.9757576 1.0014 1.00208 13
450.0 A 83.01 0.2492470 0.9790370 0.0033686 0.9785243 0.9795233 1.0011 1.00221 13
450.0 A 88.00 0.2662765 0.9816394 0.0033492 0.9809450 0.9823683 1.0009 1.00235 13
450.0 A 90.50 0.2744630 0.9775370 0.0031801 0.9770143 0.9779531 1.0007 1.00241 14
450.0 A 35.51 0.0670230 0.9771521 0.0035420 0.9794707 0.9745242 1.0028 1.00095 11:13
450.0 A 40.50 0.0848713 0.9843311 0.0031766 0.9848666 0.9840317 1.0028 1.00108 11:13
450.0 A 45.51 0.1039386 0.9775227 0.0032002 0.9780195 0.9774459 1.0027 1.00121 11:13
450.0 A 50.51 0.1235617 0.9748055 0.0032124 0.9742362 0.9756257 1.0025 1.00135 11:13
450.0 A 55.50 0.1435305 0.9728454 0.0031103 0.9725482 0.9732835 1.0024 1.00148 11:13
450.0 A 60.50 0.1636075 0.9700392 0.0033050 0.9692361 0.9703849 1.0022 1.00161 11:13
450.0 A 65.49 0.1834665 0.9698376 0.0033491 0.9693331 0.9704621 1.0020 1.00175 11:13
450.0 A 70.50 0.2030115 0.9705028 0.0032683 0.9700909 0.9710489 1.0017 1.00188 11:13
450.0 A 75.50 0.2219890 0.9734627 0.0033630 0.9733350 0.9737788 1.0015 1.00201 11:13
450.0 A 80.50 0.2402720 0.9753404 0.0033812 0.9747142 0.9753095 1.0012 1.00215 11:13
450.0 A 85.51 0.2578060 0.9792240 0.0033448 0.9786476 0.9796670 1.0010 1.00228 11:13
450.0 A 90.50 0.2744015 0.9831521 0.0033507 0.9822940 0.9835256 1.0007 1.00241 11:13
450.0 B 16.00 0.0152178 0.9826389 0.0036274 0.9841880 0.9810794 1.0022 1.00069 10:13
450.0 B 16.50 0.0161718 0.9811178 0.0036120 0.9829724 0.9797029 1.0023 1.00072 10:13
450.0 B 17.01 0.0171715 0.9844262 0.0034747 0.9856682 0.9833312 1.0023 1.00074 10:13
450.0 B 17.50 0.0181570 0.9892846 0.0038858 0.9905929 0.9881556 1.0023 1.00076 10:13
450.0 B 18.00 0.0191850 0.9809686 0.0039941 0.9818945 0.9794770 1.0024 1.00078 10:13
450.0 B 18.49 0.0202200 0.9823949 0.0034051 0.9834269 0.9817315 1.0024 1.00080 10:13
450.0 B 19.00 0.0213220 0.9831862 0.0037135 0.9842796 0.9828049 1.0024 1.00082 10:13
450.0 B 19.50 0.0224285 0.9835491 0.0035500 0.9847289 0.9832741 1.0025 1.00084 10:13
450.0 B 20.01 0.0235830 0.9847255 0.0040149 0.9851783 0.9834725 1.0025 1.00087 10:13
450.0 B 20.50 0.0247135 0.9833146 0.0038882 0.9843532 0.9827978 1.0025 1.00089 10:13
450.0 B 21.00 0.0258900 0.9861038 0.0037540 0.9871329 0.9858284 1.0026 1.00091 10:13
450.0 B 21.50 0.0270930 0.9801967 0.0033742 0.9809789 0.9795839 1.0026 1.00093 10:13
450.0 B 22.00 0.0283170 0.9815809 0.0038724 0.9827026 0.9810264 1.0026 1.00095 10:13
450.0 B 22.50 0.0295663 0.9853185 0.0032956 0.9862256 0.9850513 1.0026 1.00097 10:13
450.0 B 23.00 0.0308360 0.9799326 0.0035460 0.9810539 0.9797289 1.0026 1.00100 10:13
450.0 B 23.51 0.0321580 0.9853076 0.0033146 0.9852676 0.9857595 1.0027 1.00102 10:13
450.0 B 24.00 0.0334450 0.9822540 0.0032189 0.9820049 0.9821856 1.0027 1.00104 10:13
450.0 B 24.50 0.0347820 0.9838792 0.0031706 0.9839501 0.9838598 1.0027 1.00106 10:13
450.0 B 25.01 0.0361700 0.9832330 0.0034027 0.9832248 0.9822809 1.0027 1.00108 10:13
450.0 B 25.50 0.0375200 0.9848676 0.0034364 0.9849016 0.9845100 1.0027 1.00110 10:13
450.0 B 26.00 0.0389195 0.9819762 0.0033270 0.9816457 0.9811737 1.0027 1.00113 10:13
450.0 B 26.49 0.0403085 0.9851065 0.0034413 0.9854493 0.9849170 1.0028 1.00115 10:13
450.0 B 27.00 0.0417770 0.9833321 0.0033429 0.9832599 0.9829888 1.0028 1.00117 10:13
450.0 B 27.50 0.0432390 0.9827022 0.0034572 0.9823635 0.9831268 1.0028 1.00119 10:13
450.0 B 28.00 0.0447155 0.9818708 0.0032514 0.9821298 0.9817481 1.0028 1.00121 10:13
450.0 B 28.50 0.0462135 0.9821724 0.0032770 0.9818686 0.9821097 1.0028 1.00124 10:13
450.0 B 29.00 0.0477295 0.9823081 0.0033022 0.9824486 0.9822476 1.0028 1.00126 10:13
450.0 B 29.50 0.0492630 0.9844568 0.0032649 0.9844754 0.9843046 1.0028 1.00128 10:13
450.0 B 29.99 0.0507845 0.9798182 0.0032734 0.9797433 0.9790601 1.0028 1.00130 10:13
450.0 B 30.50 0.0524050 0.9823019 0.0032809 0.9825236 0.9821920 1.0028 1.00132 10:13
450.0 B 31.00 0.0539715 0.9799164 0.0032567 0.9801523 0.9793786 1.0028 1.00134 10:13
450.0 B 31.51 0.0556325 0.9789269 0.0032330 0.9789133 0.9788530 1.0028 1.00137 10:13
450.0 B 32.00 0.0572050 0.9803928 0.0032369 0.9804277 0.9796639 1.0028 1.00139 10:13
450.0 B 32.50 0.0588650 0.9798011 0.0032955 0.9799755 0.9794830 1.0028 1.00141 10:14
450.0 B 33.01 0.0605380 0.9775695 0.0032880 0.9776206 0.9776507 1.0028 1.00143 10:14
450.0 B 33.50 0.0621685 0.9803902 0.0033122 0.9805454 0.9801333 1.0028 1.00145 10:14
450.0 B 34.00 0.0638525 0.9760049 0.0032429 0.9764010 0.9762402 1.0028 1.00147 10:14
450.0 B 34.50 0.0655480 0.9777561 0.0032227 0.9781099 0.9774866 1.0028 1.00150 10:14
450.0 B 35.00 0.0672570 0.9793186 0.0034195 0.9796347 0.9790516 1.0028 1.00152 10:14
450.0 B 35.50 0.0690055 0.9807639 0.0032232 0.9806873 0.9807576 1.0028 1.00154 10:14
450.0 B 36.00 0.0707340 0.9798180 0.0032253 0.9800137 0.9796014 1.0028 1.00156 10:14
450.0 B 40.00 0.0851105 0.9745567 0.0031339 0.9745498 0.9741475 1.0028 1.00173 10:14
450.0 B 32.00 0.0572013 0.9840652 0.0031841 0.9846688 0.9836035 1.0028 1.00139 10:15
450.0 B 36.50 0.0725190 0.9709341 0.0033072 0.9707399 0.9711320 1.0028 1.00158 10:15
450.0 B 37.00 0.0742830 0.9709393 0.0032888 0.9705790 0.9709108 1.0028 1.00160 10:15
450.0 B 37.50 0.0760600 0.9767220 0.0032242 0.9760152 0.9768197 1.0028 1.00162 10:15
450.0 B 37.99 0.0778105 0.9747910 0.0031871 0.9750700 0.9749191 1.0028 1.00165 10:15
450.0 B 38.50 0.0796450 0.9746421 0.0032073 0.9744328 0.9751871 1.0028 1.00167 10:15
450.0 B 39.00 0.0814590 0.9745159 0.0031966 0.9737690 0.9745937 1.0028 1.00169 10:15
450.0 B 39.49 0.0832453 0.9754371 0.0031319 0.9754148 0.9754751 1.0028 1.00171 10:15
450.0 B 40.00 0.0851105 0.9759012 0.0031467 0.9759680 0.9758774 1.0028 1.00173 10:15
450.0 B 40.50 0.0869520 0.9780339 0.0031527 0.9774431 0.9780165 1.0028 1.00175 10:15
450.0 B 41.01 0.0888430 0.9760906 0.0031505 0.9760248 0.9762662 1.0028 1.00178 10:15
450.0 B 41.49 0.0906325 0.9754533 0.0031490 0.9754075 0.9759206 1.0028 1.00180 10:15
450.0 B 42.00 0.0925395 0.9770379 0.0031563 0.9768260 0.9770071 1.0028 1.00182 10:15
450.0 B 42.50 0.0944185 0.9774917 0.0031246 0.9776978 0.9777883 1.0027 1.00184 10:15
450.0 B 43.00 0.0963070 0.9761720 0.0031603 0.9759069 0.9761082 1.0027 1.00186 10:15
450.0 B 43.50 0.0982040 0.9744243 0.0031574 0.9742431 0.9748066 1.0027 1.00188 10:15
450.0 B 44.00 0.1001060 0.9757656 0.0031584 0.9759939 0.9757222 1.0027 1.00191 10:15
450.0 B 44.51 0.1020550 0.9754633 0.0031649 0.9755173 0.9756380 1.0027 1.00193 10:15
450.0 B 45.00 0.1039395 0.9778906 0.0031741 0.9776708 0.9776808 1.0027 1.00195 10:15
450.0 B 45.50 0.1058640 0.9778814 0.0031345 0.9775666 0.9782309 1.0027 1.00197 10:15
450.0 B 46.01 0.1078325 0.9775656 0.0031388 0.9777579 0.9774962 1.0027 1.00199 10:15
450.0 B 46.50 0.1097330 0.9765913 0.0031302 0.9763352 0.9769391 1.0026 1.00202 10:15
450.0 B 47.00 0.1116775 0.9755116 0.0031296 0.9754595 0.9755300 1.0026 1.00204 10:15
450.0 B 47.51 0.1136625 0.9733282 0.0031381 0.9735634 0.9735231 1.0026 1.00206 10:15
450.0 B 48.00 0.1155815 0.9738608 0.0032126 0.9734426 0.9738251 1.0026 1.00208 10:15
450.0 B 48.50 0.1175435 0.9713476 0.0032084 0.9715964 0.9716870 1.0026 1.00210 10:15
450.0 C 73.01 0.2126850 0.9775062 0.0033312 0.9779587 0.9778175 1.0016 1.00261 12:15
450.0 C 75.49 0.2219443 0.9727591 0.0030560 0.9724877 0.9726390 1.0015 1.00270 12:15
450.0 C 77.98 0.2312830 0.9722937 0.0031599 0.9718027 0.9729529 1.0014 1.00279 12:15
450.0 C 80.49 0.2402590 0.9747577 0.0031701 0.9750371 0.9750471 1.0012 1.00287 12:15
450.0 C 83.02 0.2493100 0.9727992 0.0031983 0.9723486 0.9728834 1.0011 1.00297 12:15
450.0 C 85.51 0.2578380 0.9787913 0.0032211 0.9780521 0.9787081 1.0010 1.00305 12:15
450.0 C 88.01 0.2663250 0.9771287 0.0031637 0.9770084 0.9773516 1.0009 1.00314 12:15
450.0 C 90.50 0.2744395 0.9847589 0.0032034 0.9848177 0.9852215 1.0007 1.00323 12:15
450.0 C 93.00 0.2824680 0.9839832 0.0034561 0.9833302 0.9839360 1.0006 1.00332 12:15
450.0 C 95.49 0.2901080 0.9880469 0.0032304 0.9884528 0.9884528 1.0005 1.00341 12:15
450.0 C 98.01 0.2977150 0.9879955 0.0032437 0.9877630 0.9880660 1.0004 1.00350 12:15
450.0 C 100.50 0.3048795 0.9947495 0.0032734 0.9949813 0.9948601 1.0002 1.00359 12:15
450.0 C 103.00 0.3119310 0.9951568 0.0032414 0.9948576 0.9949687 1.0001 1.00368 12:15
450.0 C 105.54 0.3187320 1.0020160 0.0033229 1.0016537 1.0024417 1.0000 1.00377 12:15
450.0 C 108.04 0.3252860 1.0002054 0.0033602 0.9996413 1.0004698 0.9999 1.00386 12:15
450.0 C 110.53 0.3314550 1.0017825 0.0033279 1.0018337 1.0015508 0.9998 1.00395 12:15
450.0 C 113.06 0.3375790 1.0026671 0.0033497 1.0023976 1.0025088 0.9996 1.00404 12:15
450.0 C 115.56 0.3432950 1.0107561 0.0033826 1.0109446 1.0113589 0.9995 1.00413 12:15
450.0 C 117.94 0.3485705 1.0110044 0.0033389 1.0102766 1.0118632 0.9994 1.00421 12:15
450.0 C 120.49 0.3539260 1.0153226 0.0033654 1.0154806 1.0159152 0.9993 1.00430 12:15
450.0 C 123.08 0.3591510 1.0144795 0.0033625 1.0132166 1.0141364 0.9992 1.00440 12:15
450.0 C 125.41 0.3635820 1.0199807 0.0033876 1.0198871 1.0203925 0.9991 1.00448 12:15
450.0 C 128.02 0.3683755 1.0152312 0.0033816 1.0145190 1.0153682 0.9990 1.00457 12:15
450.0 C 130.55 0.3727285 1.0205434 0.0035151 1.0206855 1.0200891 0.9989 1.00466 12:15
450.0 C 132.95 0.3766515 1.0167453 0.0035123 1.0164897 1.0164897 0.9988 1.00475 12:15
585.0 A 25.51 0.0589899 0.9767948 0.0033583 0.9767383 0.9766881 1.0021 1.00068 18
585.0 A 28.01 0.0707285 0.9724952 0.0032193 0.9726473 0.9725569 1.0021 1.00075 18
585.0 A 30.50 0.0831297 0.9753489 0.0034287 0.9749675 0.9759522 1.0020 1.00081 18
585.0 A 33.01 0.0964060 0.9762611 0.0033285 0.9761230 0.9766356 1.0019 1.00088 18
585.0 A 33.01 0.0964004 0.9775378 0.0032219 0.9776608 0.9777412 1.0019 1.00088 19
585.0 A 35.51 0.1100000 0.9751316 0.0034176 0.9755396 0.9749565 1.0018 1.00095 19
585.0 A 38.00 0.1241360 0.9761076 0.0034249 0.9757035 0.9765080 1.0016 1.00101 19
585.0 A 40.51 0.1386790 0.9759666 0.0033190 0.9753307 0.9763567 1.0015 1.00108 19
585.0 A 42.99 0.1535070 0.9737226 0.0034885 0.9727075 0.9744783 1.0013 1.00115 19
585.0 A 45.51 0.1687620 0.9742571 0.0034083 0.9736819 0.9745978 1.0011 1.00121 19
585.0 A 48.01 0.1840480 0.9699669 0.0034036 0.9695370 0.9707550 1.0009 1.00128 19
585.0 A 50.49 0.1992290 0.9745944 0.0034288 0.9745584 0.9746591 1.0007 1.00135 19
585.0 A 53.01 0.2148410 0.9700182 0.0033790 0.9696963 0.9706027 1.0004 1.00141 19
585.0 A 55.50 0.2301130 0.9709053 0.0034471 0.9705033 0.9708257 1.0002 1.00148 19
585.0 A 58.00 0.2456230 0.9720814 0.0034765 0.9723383 0.9722778 0.9999 1.00155 19
585.0 A 60.51 0.2607960 0.9757041 0.0035141 0.9753024 0.9757861 0.9997 1.00161 19
585.0 A 63.00 0.2758860 0.9759889 0.0035359 0.9754355 0.9764838 0.9994 1.00168 19
585.0 A 65.49 0.2905080 0.9750323 0.0035583 0.9752904 0.9749174 0.9992 1.00175 19
585.0 A 68.01 0.3054410 0.9786777 0.0035771 0.9783976 0.9792747 0.9989 1.00181 19
585.0 A 70.50 0.3194880 0.9812112 0.0036704 0.9814959 0.9817682 0.9986 1.00188 19
585.0 A 73.01 0.3337955 0.9858916 0.0031439 0.9858762 0.9862797 0.9983 1.00195 19
585.0 A 75.50 0.3472940 0.9831168 0.0037684 0.9834422 0.9827865 0.9981 1.00201 19
585.0 A 78.00 0.3609020 0.9896679 0.0038428 0.9889339 0.9889238 0.9978 1.00208 19
585.0 A 80.51 0.3737880 0.9903536 0.0032979 0.9908481 0.9896877 0.9975 1.00215 19
585.0 A 82.99 0.3865600 0.9967407 0.0034915 0.9969101 0.9977073 0.9972 1.00221 19
585.0 A 85.49 0.3986780 0.9950934 0.0035043 0.9954120 0.9952405 0.9970 1.00228 19
585.0 A 88.01 0.4108480 1.0019375 0.0035502 1.0024351 1.0015872 0.9967 1.00235 19
585.0 A 90.50 0.4222070 1.0081842 0.0035905 1.0086924 1.0077334 0.9964 1.00241 19
585.0 B 16.00 0.0255430 0.9920375 0.0073758 0.9927620 0.9909670 1.0020 1.00069 16:18
585.0 B 16.51 0.0271665 0.9767237 0.0060103 0.9770854 0.9765739 1.0020 1.00072 16:18
585.0 B 17.01 0.0288015 0.9901842 0.0061153 0.9907935 0.9883562 1.0020 1.00074 16:18
585.0 B 17.50 0.0304405 0.9818981 0.0060507 0.9819169 0.9814957 1.0020 1.00076 16:18
585.0 B 18.00 0.0321583 0.9835341 0.0054443 0.9836599 0.9832186 1.0020 1.00078 16:18
585.0 B 18.51 0.0339534 0.9846978 0.0038025 0.9846709 0.9840288 1.0021 1.00080 16:18
585.0 B 18.99 0.0356780 0.9805662 0.0048606 0.9803270 0.9798254 1.0021 1.00082 16:18
585.0 B 19.50 0.0375540 0.9831198 0.0064690 0.9844079 0.9823310 1.0021 1.00084 16:18
585.0 B 19.99 0.0393896 0.9811273 0.0034708 0.9818068 0.9803720 1.0021 1.00087 16:18
585.0 B 20.49 0.0413050 0.9797485 0.0045184 0.9807105 0.9782118 1.0021 1.00089 16:18
585.0 B 21.00 0.0433010 0.9808455 0.0032101 0.9813829 0.9804496 1.0021 1.00091 16:18
585.0 B 21.00 0.0433030 0.9735822 0.0047943 0.9745290 0.9735355 1.0021 1.00091 16:19
585.0 B 21.50 0.0452930 0.9764804 0.0048290 0.9774763 0.9761716 1.0021 1.00093 16:19
585.0 B 22.00 0.0473220 0.9837437 0.0048829 0.9835056 0.9829836 1.0021 1.00095 16:19
585.0 B 22.50 0.0493880 0.9686277 0.0048355 0.9700259 0.9681389 1.0021 1.00097 16:19
585.0 B 23.01 0.0515320 0.9773534 0.0048618 0.9764766 0.9766974 1.0021 1.00100 16:19
585.0 B 23.51 0.0536700 0.9814079 0.0048937 0.9822760 0.9808705 1.0021 1.00102 16:19
585.0 B 23.99 0.0557443 0.9794792 0.0036074 0.9798466 0.9792241 1.0021 1.00104 16:19
585.0 B 24.50 0.0579960 0.9773975 0.0043307 0.9786992 0.9766109 1.0021 1.00106 16:19
585.0 B 24.99 0.0601855 0.9780946 0.0035655 0.9777022 0.9774713 1.0021 1.00108 16:19
585.0 B 25.50 0.0625010 0.9815819 0.0032484 0.9814475 0.9818692 1.0021 1.00110 16:19
585.0 B 26.00 0.0648030 0.9807911 0.0032224 0.9803502 0.9811235 1.0021 1.00113 16:19
585.0 B 26.51 0.0671860 0.9762219 0.0034248 0.9759386 0.9763704 1.0021 1.00115 16:19
585.0 B 27.00 0.0694970 0.9778321 0.0034364 0.9773245 0.9778869 1.0021 1.00117 16:19
585.0 B 27.49 0.0718400 0.9760757 0.0033927 0.9761563 0.9764576 1.0021 1.00119 16:19
585.0 B 28.00 0.0743090 0.9746732 0.0034422 0.9744052 0.9748974 1.0021 1.00121 16:19
585.0 B 28.50 0.0767610 0.9714102 0.0034430 0.9718537 0.9714419 1.0020 1.00124 16:19
585.0 B 29.01 0.0792900 0.9751088 0.0034729 0.9747433 0.9756675 1.0020 1.00126 16:19
585.0 B 29.51 0.0817960 0.9765508 0.0034800 0.9764880 0.9767995 1.0020 1.00128 16:19
585.0 B 29.99 0.0842220 0.9746776 0.0034872 0.9746293 0.9746896 1.0020 1.00130 16:19
585.0 B 30.50 0.0868330 0.9709999 0.0034684 0.9707473 0.9709784 1.0020 1.00132 16:19
585.0 B 31.00 0.0894140 0.9730174 0.0035227 0.9722847 0.9726364 1.0020 1.00134 16:19
585.0 B 31.49 0.0919630 0.9723910 0.0035566 0.9721604 0.9723312 1.0019 1.00136 16:19
585.0 B 32.00 0.0946480 0.9697270 0.0035705 0.9697345 0.9700159 1.0019 1.00139 16:19
585.0 B 32.51 0.0973910 0.9752852 0.0036215 0.9747495 0.9750912 1.0019 1.00141 16:19
585.0 B 32.99 0.0999930 0.9742755 0.0036496 0.9736705 0.9743339 1.0019 1.00143 16:19
585.0 B 33.49 0.1027090 0.9720818 0.0034504 0.9725046 0.9720423 1.0019 1.00145 16:19
585.0 B 33.99 0.1054280 0.9736435 0.0034952 0.9736970 0.9744509 1.0018 1.00147 16:19
585.0 B 34.51 0.1082180 0.9727335 0.0035407 0.9725008 0.9728326 1.0018 1.00150 16:19
585.0 B 35.00 0.1109788 0.9721592 0.0029744 0.9722558 0.9723161 1.0018 1.00152 16:19
585.0 B 31.49 0.0919630 0.9690749 0.0035974 0.9687136 0.9693466 1.0019 1.00136 16:20
585.0 B 35.00 0.1109650 0.9699524 0.0034340 0.9696822 0.9705367 1.0018 1.00152 16:20
585.0 B 35.50 0.1137450 0.9722321 0.0031758 0.9720710 0.9729457 1.0017 1.00154 16:20
585.0 B 36.50 0.1193930 0.9700729 0.0031250 0.9697143 0.9703075 1.0017 1.00158 16:20
585.0 B 37.50 0.1250730 0.9740067 0.0031338 0.9737426 0.9743661 1.0016 1.00162 16:20
585.0 B 38.50 0.1308100 0.9723455 0.0031336 0.9722303 0.9724616 1.0016 1.00167 16:20
585.0 B 39.51 0.1366620 0.9713857 0.0031362 0.9713111 0.9714519 1.0015 1.00171 16:20
585.0 B 40.50 0.1424570 0.9738015 0.0031382 0.9734396 0.9750390 1.0014 1.00175 16:20
585.0 B 41.50 0.1483540 0.9694400 0.0031217 0.9692206 0.9695929 1.0014 1.00180 16:20
585.0 B 42.00 0.1513210 0.9707284 0.0032558 0.9704379 0.9711924 1.0013 1.00182 16:20
585.0 B 42.50 0.1542980 0.9715187 0.0032750 0.9711984 0.9720234 1.0013 1.00184 16:20
585.0 B 43.00 0.1572800 0.9718100 0.0032446 0.9713896 0.9719429 1.0012 1.00186 16:20
585.0 B 43.50 0.1602740 0.9716276 0.0032448 0.9713754 0.9722911 1.0012 1.00188 16:20
585.0 B 44.01 0.1633330 0.9727484 0.0032545 0.9718785 0.9727640 1.0012 1.00191 16:20
585.0 B 44.51 0.1663460 0.9711091 0.0032564 0.9714418 0.9715625 1.0011 1.00193 16:20
585.0 B 45.00 0.1693040 0.9672428 0.0032498 0.9668832 0.9672354 1.0011 1.00195 16:20
585.0 B 45.50 0.1723310 0.9727545 0.0032769 0.9725850 0.9732592 1.0010 1.00197 16:20
585.0 B 46.01 0.1754150 0.9723488 0.0033006 0.9719811 0.9725246 1.0010 1.00199 16:20
585.0 B 46.51 0.1784560 0.9719793 0.0032853 0.9719771 0.9721180 1.0010 1.00202 16:20
585.0 B 47.01 0.1814970 0.9672220 0.0032746 0.9669949 0.9676692 1.0009 1.00204 16:20
585.0 C 73.01 0.3340240 0.9886354 0.0031525 0.9885793 0.9886297 0.9983 1.00261 17:20
585.0 C 77.98 0.3610000 0.9940495 0.0032418 0.9943920 0.9946442 0.9978 1.00279 17:20
585.0 C 83.02 0.3869730 0.9942429 0.0032646 0.9941451 0.9943369 0.9972 1.00297 17:20
585.0 C 93.00 0.4337730 1.0113051 0.0033768 1.0115081 1.0111144 0.9961 1.00332 17:20
585.0 C 98.01 0.4549290 1.0197208 0.0034455 1.0197970 1.0194234 0.9956 1.00350 17:20
585.0 C 103.00 0.4745290 1.0253464 0.0034891 1.0252515 1.0258172 0.9951 1.00368 17:20
585.0 C 108.04 0.4927065 1.0315147 0.0034928 1.0309000 1.0315567 0.9946 1.00386 17:20
585.0 C 110.51 0.5009290 1.0366833 0.0037493 1.0369012 1.0367396 0.9943 1.00395 17:20
585.0 C 112.92 0.5088660 1.0373814 0.0037981 1.0370240 1.0370038 0.9941 1.00403 17:20
585.0 C 115.56 0.5169760 1.0464384 0.0037664 1.0461100 1.0461504 0.9939 1.00413 17:20
585.0 C 117.94 0.5240630 1.0435371 0.0037736 1.0425754 1.0436870 0.9937 1.00421 17:20
585.0 C 120.49 0.5311680 1.0500406 0.0038130 1.0499556 1.0500263 0.9934 1.00430 17:20
585.0 C 123.08 0.5381580 1.0462104 0.0038297 1.0461554 1.0466304 0.9932 1.00440 17:20
585.0 C 125.47 0.5441910 1.0531551 0.0038643 1.0534457 1.0533142 0.9930 1.00448 17:20
585.0 C 128.02 0.5503850 1.0594828 0.0039111 1.0590795 1.0595951 0.9928 1.00457 17:20
585.0 C 130.55 0.5561220 1.0655775 0.0039842 1.0653572 1.0657110 0.9926 1.00466 17:20
585.0 C 132.95 0.5613120 1.0631131 0.0039684 1.0626419 1.0630564 0.9925 1.00475 17:20
585.0 C 135.53 0.5664780 1.0605948 0.0039727 1.0607109 1.0607816 0.9923 1.00484 17:20
720.0 A 38.00 0.1835320 0.9646266 0.0031997 0.9641089 0.9652050 1.0005 1.00125 25
720.0 A 40.50 0.2044540 0.9607026 0.0030995 0.9602925 0.9613487 1.0002 1.00133 25
720.0 A 43.00 0.2257622 0.9652100 0.0030940 0.9652624 0.9649908 0.9999 1.00141 25
720.0 A 45.51 0.2470440 0.9687574 0.0034748 0.9688613 0.9687204 0.9995 1.00150 25
720.0 A 48.00 0.2685660 0.9733775 0.0034327 0.9734929 0.9732312 0.9992 1.00158 25
720.0 A 50.50 0.2900500 0.9769010 0.0034599 0.9772770 0.9770656 0.9989 1.00166 25
720.0 A 53.01 0.3120240 0.9788413 0.0034857 0.9793947 0.9785185 0.9985 1.00174 25
720.0 A 55.50 0.3331570 0.9828942 0.0035176 0.9825708 0.9832860 0.9981 1.00182 25
720.0 A 58.00 0.3542690 0.9825657 0.0035633 0.9833200 0.9825140 0.9977 1.00191 25
720.0 A 60.50 0.3749090 0.9813336 0.0035847 0.9815804 0.9809053 0.9973 1.00199 25
720.0 A 63.00 0.3954090 0.9939348 0.0035217 0.9936886 0.9946260 0.9969 1.00207 25
720.0 A 65.51 0.4154250 0.9954105 0.0034484 0.9957427 0.9958637 0.9965 1.00215 25
720.0 A 68.01 0.4351040 1.0058807 0.0036075 1.0060324 1.0063046 0.9961 1.00223 25
720.0 A 70.49 0.4540100 1.0055769 0.0036602 1.0055462 1.0058387 0.9957 1.00232 25
720.0 A 73.01 0.4729090 1.0123620 0.0033713 1.0126344 1.0127453 0.9953 1.00240 25
720.0 A 75.50 0.4908095 1.0159904 0.0038329 1.0159223 1.0173748 0.9949 1.00248 25
720.0 A 78.00 0.5084610 1.0197175 0.0036386 1.0201291 1.0203914 0.9945 1.00256 25
720.0 A 80.50 0.5253580 1.0221205 0.0037083 1.0215015 1.0230755 0.9941 1.00265 25
720.0 A 83.00 0.5418910 1.0294028 0.0037935 1.0295444 1.0301095 0.9937 1.00273 25
720.0 A 88.01 0.5731690 1.0393683 0.0041281 1.0392379 1.0389956 0.9929 1.00289 25
720.0 A 85.51 0.5577850 1.0309148 0.0040623 1.0307476 1.0317569 0.9933 1.00281 25
720.0 A 90.50 0.5878440 1.0381085 0.0039131 1.0370291 1.0392298 0.9925 1.00297 25
720.0 A 93.01 0.6021810 1.0490033 0.0040068 1.0490754 1.0499133 0.9922 1.00306 25
720.0 A 95.50 0.6157280 1.0448194 0.0040675 1.0438606 1.0456681 0.9918 1.00314 25
720.0 A 97.99 0.6288350 1.0572298 0.0039379 1.0560221 1.0587287 0.9914 1.00322 25
720.0 A 100.50 0.6414395 1.0535853 0.0040650 1.0524806 1.0545612 0.9911 1.00330 25
720.0 A 103.00 0.6535545 1.0661627 0.0040782 1.0656959 1.0677363 0.9907 1.00338 25
720.0 A 105.51 0.6650763 1.0640991 0.0037886 1.0629223 1.0655691 0.9903 1.00347 25
720.0 A 108.00 0.6761070 1.0664043 0.0039979 1.0664828 1.0677052 0.9900 1.00355 25
720.0 B 22.00 0.0711310 0.9741122 0.0038293 0.9744020 0.9736693 1.0016 1.00095 21:25
720.0 B 22.50 0.0741950 0.9719335 0.0037407 0.9721336 0.9714612 1.0016 1.00097 21:25
720.0 B 23.00 0.0773145 0.9676939 0.0032977 0.9676230 0.9681149 1.0016 1.00100 21:25
720.0 B 23.51 0.0805450 0.9729626 0.0034714 0.9725683 0.9730602 1.0016 1.00102 21:25
720.0 B 24.00 0.0836997 0.9701173 0.0032018 0.9702593 0.9700083 1.0016 1.00104 21:25
720.0 B 24.50 0.0869600 0.9748080 0.0038307 0.9740808 0.9753258 1.0015 1.00106 21:25
720.0 B 25.01 0.0903350 0.9736854 0.0032166 0.9735051 0.9736055 1.0015 1.00108 21:25
720.0 B 25.50 0.0936160 0.9693587 0.0034028 0.9695489 0.9698401 1.0015 1.00110 21:25
720.0 B 26.00 0.0970150 0.9758948 0.0034306 0.9762230 0.9760221 1.0015 1.00113 21:25
720.0 B 26.51 0.1005170 0.9736967 0.0034289 0.9734479 0.9738998 1.0014 1.00115 21:25
720.0 B 27.00 0.1039310 0.9743529 0.0034336 0.9737291 0.9748238 1.0014 1.00117 21:25
720.0 B 27.50 0.1074490 0.9666961 0.0034307 0.9671669 0.9666848 1.0014 1.00119 21:25
720.0 B 28.00 0.1110120 0.9662562 0.0034356 0.9664596 0.9657665 1.0013 1.00121 21:25
720.0 B 28.50 0.1146070 0.9718832 0.0033502 0.9714821 0.9725368 1.0013 1.00124 21:25
720.0 B 29.00 0.1182395 0.9709269 0.0032697 0.9711770 0.9712372 1.0013 1.00126 21:25
720.0 B 29.51 0.1219330 0.9746289 0.0033756 0.9741873 0.9753728 1.0012 1.00128 21:25
720.0 B 29.99 0.1255400 0.9700041 0.0033780 0.9695857 0.9701785 1.0012 1.00130 21:25
720.0 B 30.50 0.1293540 0.9710722 0.0034004 0.9708579 0.9709483 1.0011 1.00132 21:25
720.0 B 31.00 0.1331265 0.9699236 0.0033924 0.9699636 0.9701846 1.0011 1.00134 21:25
720.0 B 31.51 0.1369420 0.9718919 0.0033121 0.9720699 0.9726327 1.0011 1.00137 21:25
720.0 B 32.01 0.1407790 0.9702006 0.0033310 0.9699154 0.9704883 1.0010 1.00139 21:25
720.0 B 32.51 0.1446450 0.9722552 0.0033618 0.9718350 0.9726189 1.0010 1.00141 21:25
720.0 B 33.50 0.1523750 0.9693430 0.0035424 0.9693586 0.9696300 1.0009 1.00145 21:25
720.0 B 33.01 0.1485370 0.9702324 0.0035201 0.9696803 0.9705447 1.0009 1.00143 21:25
720.0 B 34.01 0.1563975 0.9712030 0.0029620 0.9707618 0.9717469 1.0008 1.00147 21:25
720.0 B 30.50 0.1293540 0.9676110 0.0034783 0.9678736 0.9670296 1.0011 1.00132 21:26
720.0 B 34.01 0.1563965 0.9713724 0.0032924 0.9709327 0.9716464 1.0008 1.00147 21:26
720.0 B 34.51 0.1603680 0.9722852 0.0034356 0.9721490 0.9721490 1.0008 1.00150 21:26
720.0 B 35.00 0.1642830 0.9716153 0.0034234 0.9709388 0.9715219 1.0007 1.00152 21:26
720.0 B 35.50 0.1682900 0.9667647 0.0034025 0.9665011 0.9670239 1.0007 1.00154 21:26
720.0 B 36.00 0.1723240 0.9626418 0.0032351 0.9626705 0.9625096 1.0006 1.00156 21:26
720.0 B 36.50 0.1763910 0.9708993 0.0032732 0.9709007 0.9708605 1.0006 1.00158 21:26
720.0 B 37.00 0.1804730 0.9728233 0.0032769 0.9728715 0.9733039 1.0005 1.00160 21:26
720.0 B 37.50 0.1845700 0.9755581 0.0034609 0.9747884 0.9759046 1.0005 1.00162 21:26
720.0 B 38.01 0.1887650 0.9732402 0.0034638 0.9732599 0.9733806 1.0004 1.00165 21:26
720.0 B 38.50 0.1928180 0.9742939 0.0034836 0.9739199 0.9748753 1.0003 1.00167 21:26
720.0 B 39.00 0.1969870 0.9686258 0.0034584 0.9684690 0.9684790 1.0003 1.00169 21:26
720.0 B 39.49 0.2010670 0.9644837 0.0034577 0.9641196 0.9644516 1.0002 1.00171 21:26
720.0 B 40.00 0.2053198 0.9659663 0.0031099 0.9657289 0.9661111 1.0002 1.00173 21:26
720.0 B 40.50 0.2095208 0.9662932 0.0032110 0.9658652 0.9675450 1.0001 1.00175 21:26
720.0 B 41.50 0.2179393 0.9670638 0.0032172 0.9664139 0.9681643 1.0000 1.00180 21:26
720.0 B 42.50 0.2263850 0.9614584 0.0030929 0.9612380 0.9620630 0.9999 1.00184 21:26
720.0 B 43.50 0.2348887 0.9656638 0.0031927 0.9655093 0.9666966 0.9997 1.00188 21:26
720.0 B 44.51 0.2434940 0.9616234 0.0034199 0.9612882 0.9625360 0.9996 1.00193 21:26
720.0 B 39.49 0.2011110 0.9660491 0.0030798 0.9654071 0.9667146 1.0002 1.00171 23:26
720.0 B 40.00 0.2052395 0.9647248 0.0031906 0.9646527 0.9647131 1.0002 1.00173 23:26
720.0 B 40.50 0.2094290 0.9693155 0.0033018 0.9681184 0.9698787 1.0001 1.00175 23:26
720.0 B 41.01 0.2137240 0.9695154 0.0030967 0.9689533 0.9701805 1.0000 1.00178 23:26
720.0 B 41.50 0.2178400 0.9664837 0.0030935 0.9663938 0.9670779 1.0000 1.00180 23:26
720.0 B 42.00 0.2221917 0.9663271 0.0030915 0.9661121 0.9667761 0.9999 1.00182 23:26
720.0 B 42.50 0.2264245 0.9704908 0.0031500 0.9703734 0.9709368 0.9999 1.00184 23:26
720.0 B 43.00 0.2306683 0.9709123 0.0031139 0.9711883 0.9710676 0.9998 1.00186 23:26
720.0 B 43.50 0.2347855 0.9652795 0.0031056 0.9656099 0.9655898 0.9997 1.00188 23:26
720.0 B 43.98 0.2390083 0.9663315 0.0030940 0.9663042 0.9665758 0.9997 1.00191 23:26
720.0 B 44.49 0.2433460 0.9636808 0.0030700 0.9639951 0.9636429 0.9996 1.00193 23:26
720.0 B 45.00 0.2476930 0.9687952 0.0032652 0.9678090 0.9687449 0.9995 1.00195 23:26
720.0 B 45.50 0.2519655 0.9676908 0.0030942 0.9673215 0.9677945 0.9995 1.00197 23:26
720.0 C 73.01 0.4728750 1.0132673 0.0033744 1.0136127 1.0134413 0.9953 1.00574 22:26
720.0 C 75.49 0.4907600 1.0159889 0.0036603 1.0164872 1.0158719 0.9949 1.00593 22:26
720.0 C 77.98 0.5082920 1.0186031 0.0037132 1.0186561 1.0190798 0.9945 1.00613 22:26
720.0 C 80.49 0.5253210 1.0191966 0.0037197 1.0187368 1.0192716 0.9941 1.00632 22:26
720.0 C 83.02 0.5420280 1.0351138 0.0038171 1.0353568 1.0356595 0.9937 1.00652 22:26
720.0 C 85.51 0.5578610 1.0314150 0.0036100 1.0315147 1.0321304 0.9933 1.00672 22:26
720.0 C 88.01 0.5732110 1.0346324 0.0036570 1.0348470 1.0349479 0.9929 1.00692 22:26
720.0 C 90.50 0.5879015 1.0423309 0.0037075 1.0422785 1.0433485 0.9925 1.00711 22:26
720.0 C 93.00 0.6021570 1.0463912 0.0040435 1.0459658 1.0476013 0.9922 1.00731 22:26
720.0 C 95.48 0.6156630 1.0452371 0.0041082 1.0445977 1.0466173 0.9918 1.00750 22:26
720.0 C 98.01 0.6289860 1.0602180 0.0042380 1.0599910 1.0615564 0.9914 1.00770 22:26
720.0 C 100.50 0.6415080 1.0491031 0.0042682 1.0487335 1.0503697 0.9911 1.00790 22:26
720.0 C 103.00 0.6535620 1.0581081 0.0043825 1.0567565 1.0592212 0.9907 1.00809 22:26
720.0 C 105.54 0.6652482 1.0623240 0.0036816 1.0613161 1.0636497 0.9903 1.00829 22:26
720.0 C 108.04 0.6763000 1.0693524 0.0039518 1.0682104 1.0719485 0.9900 1.00849 22:26
720.0 C 113.06 0.6969180 1.0790413 0.0040944 1.0762983 1.0820980 0.9894 1.00888 22:26
720.0 C 117.94 0.7151478 1.0796897 0.0038773 1.0779363 1.0813521 0.9888 1.00927 22:26
720.0 C 123.08 0.7324783 1.0923824 0.0042034 1.0899490 1.0943556 0.9882 1.00967 22:26
720.0 C 128.02 0.7473760 1.0933326 0.0049234 1.0916709 1.0950776 0.9876 1.01006 22:26
720.0 C 103.00 0.6536140 1.0586634 0.0035405 1.0578373 1.0601909 0.9907 1.00809 24:26
720.0 C 105.54 0.6651875 1.0626382 0.0037926 1.0612454 1.0642255 0.9903 1.00829 24:26
720.0 C 108.04 0.6763630 1.0704952 0.0036492 1.0688671 1.0719586 0.9900 1.00849 24:26
720.0 C 110.53 0.6866935 1.0711507 0.0036198 1.0697157 1.0733629 0.9897 1.00868 24:26
720.0 C 113.06 0.6969720 1.0725670 0.0036527 1.0712968 1.0741360 0.9893 1.00888 24:26
720.0 C 115.56 0.7064030 1.0809520 0.0036830 1.0790119 1.0827710 0.9890 1.00908 24:26
720.0 C 117.94 0.7151715 1.0819843 0.0038037 1.0803819 1.0838685 0.9888 1.00927 24:26
720.0 C 120.49 0.7238633 1.0921441 0.0037581 1.0909698 1.0947700 0.9885 1.00947 24:26
720.0 C 123.08 0.7324570 1.0916941 0.0038177 1.0908485 1.0931832 0.9882 1.00967 24:26
720.0 C 125.59 0.7401587 1.0972509 0.0038053 1.0957780 1.0998616 0.9879 1.00987 24:26
720.0 C 128.02 0.7473605 1.0963493 0.0037696 1.0953101 1.0976150 0.9876 1.01006 24:26
720.0 C 130.65 0.7545720 1.1084809 0.0042663 1.1063694 1.1117171 0.9874 1.01027 24:26
720.0 C 132.84 0.7602995 1.1015972 0.0038208 1.0995434 1.1032032 0.9872 1.01044 24:26
855.0 A 43.00 0.3068808 0.9736281 0.0034505 0.9735929 0.9742972 0.9985 1.00141 29:30
855.0 A 45.51 0.3353810 0.9717089 0.0034596 0.9718503 0.9722428 0.9981 1.00150 29:30
855.0 A 48.00 0.3638638 0.9799762 0.0034980 0.9800560 0.9803378 0.9976 1.00158 29:30
855.0 A 50.50 0.3916478 0.9835059 0.0035050 0.9838219 0.9838219 0.9972 1.00166 29:30
855.0 A 53.01 0.4200934 0.9912913 0.0036116 0.9917921 0.9912482 0.9967 1.00174 29:30
855.0 A 55.50 0.4471102 0.9965778 0.0035876 0.9969147 0.9968946 0.9962 1.00182 29:30
855.0 A 58.00 0.4748240 0.9999866 0.0036985 1.0004475 0.9997926 0.9957 1.00191 29:30
855.0 A 60.50 0.5011400 1.0073524 0.0036418 1.0078512 1.0074582 0.9952 1.00199 29:30
855.0 A 63.00 0.5274490 1.0089481 0.0036678 1.0092304 1.0095933 0.9947 1.00207 29
855.0 A 65.49 0.5523530 1.0182250 0.0037257 1.0178683 1.0192493 0.9942 1.00215 29
855.0 A 68.00 0.5774870 1.0301272 0.0037952 1.0301485 1.0307837 0.9937 1.00223 29
855.0 A 70.50 0.6011030 1.0234287 0.0038004 1.0234151 1.0245848 0.9932 1.00232 29
855.0 A 73.01 0.6248930 1.0335935 0.0038836 1.0336637 1.0342991 0.9927 1.00240 29
855.0 A 75.50 0.6468010 1.0380392 0.0044521 1.0378010 1.0394149 0.9922 1.00248 29
855.0 A 78.00 0.6689750 1.0421253 0.0040191 1.0420928 1.0429504 0.9917 1.00256 29
855.0 A 80.50 0.6894590 1.0339820 0.0068290 1.0339727 1.0350221 0.9912 1.00265 29
855.0 A 83.01 0.7101040 1.0541955 0.0038491 1.0538435 1.0547315 0.9907 1.00273 29
855.0 A 85.49 0.7289770 1.0615129 0.0039116 1.0614001 1.0625507 0.9902 1.00281 29
855.0 A 88.01 0.7481790 1.0673896 0.0043160 1.0680159 1.0684802 0.9897 1.00289 29
855.0 A 90.50 0.7656390 1.0636958 0.0041173 1.0635486 1.0648610 0.9892 1.00297 29
855.0 A 85.51 0.7295100 1.0586937 0.0040298 1.0588768 1.0595934 0.9902 1.00281 29
855.0 B 20.50 0.0867490 0.9521937 0.0055039 0.9518900 0.9528132 1.0013 1.00089 27:29
855.0 B 21.00 0.0907760 0.9673311 0.0055651 0.9668622 0.9678657 1.0012 1.00091 27:29
855.0 B 21.50 0.0948800 0.9666016 0.0055169 0.9665672 0.9671492 1.0012 1.00093 27:29
855.0 B 22.00 0.0990460 0.9703797 0.0056618 0.9702266 0.9707987 1.0012 1.00095 27:29
855.0 B 22.50 0.1032810 0.9572282 0.0047837 0.9570079 0.9576603 1.0011 1.00097 27:29
855.0 B 23.00 0.1075880 0.9548519 0.0055648 0.9546740 0.9549250 1.0011 1.00100 27:29
855.0 B 23.51 0.1120430 0.9625239 0.0056027 0.9630112 0.9626397 1.0011 1.00102 27:29
855.0 B 23.99 0.1162750 0.9574992 0.0055943 0.9569777 0.9581523 1.0010 1.00104 27:29
855.0 B 24.50 0.1208660 0.9533894 0.0047685 0.9536594 0.9539104 1.0010 1.00106 27:29
855.0 B 25.01 0.1255170 0.9601213 0.0056153 0.9602309 0.9604417 1.0009 1.00108 27:29
855.0 B 25.50 0.1300190 0.9624569 0.0056392 0.9623194 0.9628315 1.0009 1.00110 27:29
855.0 B 26.01 0.1347770 0.9672403 0.0056860 0.9670245 0.9674864 1.0008 1.00113 27:29
855.0 B 26.51 0.1394995 0.9621347 0.0048286 0.9621596 0.9625211 1.0008 1.00115 27:29
855.0 B 26.99 0.1440520 0.9555601 0.0055432 0.9557120 0.9561338 1.0007 1.00117 27:29
855.0 B 27.50 0.1489790 0.9571315 0.0055765 0.9568919 0.9575548 1.0007 1.00119 27:29
855.0 B 28.00 0.1538450 0.9650308 0.0056775 0.9648122 0.9653848 1.0006 1.00121 27:29
855.0 B 28.50 0.1587585 0.9630825 0.0048222 0.9625420 0.9633356 1.0006 1.00124 27:29
855.0 B 29.00 0.1637160 0.9605651 0.0076363 0.9604679 0.9612314 1.0005 1.00126 27:29
855.0 B 29.50 0.1687230 0.9641363 0.0056855 0.9637786 0.9646326 1.0004 1.00128 27:29
855.0 B 30.01 0.1738790 0.9708458 0.0057422 0.9702790 0.9712133 1.0004 1.00130 27:29
855.0 B 30.50 0.1788625 0.9687665 0.0048865 0.9690291 0.9691899 1.0003 1.00132 27:29
855.0 B 31.00 0.1839800 0.9748489 0.0057829 0.9743948 0.9746861 1.0003 1.00134 27:29
855.0 B 31.51 0.1892550 0.9667922 0.0057588 0.9668042 0.9670957 1.0002 1.00137 27:29
855.0 B 32.00 0.1943480 0.9668608 0.0057857 0.9666291 0.9671617 1.0001 1.00139 27:29
855.0 B 32.50 0.1997365 0.9638492 0.0042175 0.9639256 0.9644181 1.0001 1.00141 27:29
855.0 B 33.01 0.2051140 0.9677125 0.0043006 0.9675796 0.9678711 1.0000 1.00143 27:29
855.0 B 33.50 0.2103040 0.9623940 0.0042730 0.9624134 0.9627752 0.9999 1.00145 27:29
855.0 B 34.00 0.2156320 0.9643356 0.0042836 0.9640371 0.9644995 0.9999 1.00147 27:29
855.0 B 34.50 0.2209980 0.9716823 0.0043272 0.9714856 0.9721390 0.9998 1.00150 27:29
855.0 B 35.00 0.2263690 0.9656317 0.0043042 0.9649875 0.9658018 0.9997 1.00152 27:29
855.0 B 35.50 0.2317830 0.9679737 0.0043226 0.9679589 0.9680896 0.9996 1.00154 27:29
855.0 B 36.00 0.2372160 0.9617320 0.0046202 0.9617857 0.9617958 0.9996 1.00156 27:29
855.0 B 36.50 0.2426660 0.9636594 0.0043294 0.9634902 0.9640332 0.9995 1.00158 27:29
855.0 B 37.00 0.2481410 0.9544142 0.0066652 0.9537871 0.9551848 0.9994 1.00160 27:29
855.0 B 37.50 0.2536400 0.9699522 0.0042114 0.9700621 0.9700319 0.9993 1.00162 27:29
855.0 B 38.01 0.2591540 0.9716555 0.0042280 0.9713191 0.9719325 0.9993 1.00165 27:29
855.0 B 38.51 0.2646890 0.9726046 0.0044032 0.9725622 0.9732360 0.9992 1.00167 27:29
855.0 B 39.00 0.2702210 0.9697837 0.0043090 0.9696356 0.9697563 0.9991 1.00169 27:29
855.0 B 39.51 0.2757950 0.9716913 0.0043995 0.9719649 0.9717637 0.9990 1.00171 27:29
855.0 B 40.00 0.2814390 0.9684114 0.0043911 0.9683641 0.9687162 0.9989 1.00173 27:29
855.0 B 42.00 0.3038120 0.9726565 0.0044833 0.9721682 0.9731340 0.9986 1.00182 27:29
855.0 B 42.50 0.3094260 0.9763956 0.0042225 0.9761082 0.9770438 0.9985 1.00184 27:29
855.0 B 43.00 0.3150455 0.9757838 0.0042324 0.9757560 0.9763798 0.9984 1.00186 27:29
855.0 B 43.50 0.3206585 0.9808668 0.0042658 0.9804815 0.9812965 0.9983 1.00188 27:29
855.0 B 44.00 0.3262800 0.9715991 0.0044097 0.9715465 0.9717880 0.9982 1.00191 27:29
855.0 B 44.00 0.3262800 0.9685871 0.0044531 0.9690410 0.9686285 0.9982 1.00191 27:31
855.0 B 44.51 0.3320170 0.9784274 0.0046495 0.9790393 0.9791098 0.9982 1.00193 27:31
855.0 B 45.00 0.3375360 0.9735535 0.0044651 0.9735852 0.9735449 0.9981 1.00195 27:31
855.0 B 45.50 0.3431600 0.9777179 0.0044908 0.9780698 0.9777478 0.9980 1.00197 27:31
855.0 B 46.01 0.3488870 0.9771807 0.0045073 0.9774761 0.9775163 0.9979 1.00199 27:31
855.0 B 46.50 0.3544140 0.9824906 0.0044931 0.9829378 0.9821528 0.9978 1.00202 27:31
855.0 B 47.00 0.3600110 0.9752492 0.0044715 0.9757313 0.9757011 0.9977 1.00204 27:31
855.0 B 47.51 0.3657440 0.9842941 0.0045262 0.9844447 0.9844246 0.9976 1.00206 27:31
855.0 B 48.00 0.3712285 0.9787302 0.0043698 0.9790796 0.9789487 0.9975 1.00208 27:31
855.0 B 48.50 0.3768235 0.9791302 0.0043420 0.9792372 0.9790057 0.9974 1.00210 27:31
855.0 B 49.01 0.3825275 0.9812781 0.0043903 0.9811097 0.9811198 0.9973 1.00212 27:31
855.0 B 49.50 0.3879935 0.9799247 0.0044839 0.9802910 0.9799084 0.9972 1.00215 27:31
855.0 B 50.00 0.3935690 0.9842143 0.0044396 0.9844390 0.9853451 0.9972 1.00217 27:31
855.0 B 50.50 0.3991370 0.9913651 0.0047560 0.9914441 0.9915649 0.9971 1.00219 27:31
855.0 B 51.00 0.4046805 0.9878408 0.0044795 0.9883428 0.9882522 0.9970 1.00221 27:31
855.0 B 51.50 0.4102270 0.9953111 0.0055799 0.9960154 0.9953106 0.9969 1.00223 27:31
855.0 B 52.00 0.4157510 0.9892354 0.0046087 0.9892063 0.9897400 0.9968 1.00225 27:31
855.0 B 52.49 0.4211560 0.9883992 0.0045345 0.9882899 0.9886021 0.9967 1.00227 27:31
855.0 B 53.01 0.4268650 0.9864781 0.0049117 0.9868271 0.9870486 0.9966 1.00230 27:31
855.0 B 53.50 0.4322497 0.9922406 0.0043832 0.9928596 0.9922654 0.9965 1.00232 27:31
855.0 B 54.01 0.4378200 0.9865411 0.0052167 0.9881236 0.9876402 0.9964 1.00234 27:31
855.0 C 85.51 0.7300350 1.0569960 0.0040027 1.0567169 1.0585337 0.9902 1.00672 28:31
855.0 C 88.01 0.7486480 1.0671521 0.0043313 1.0680461 1.0681168 0.9897 1.00692 28:31
855.0 C 90.50 0.7661400 1.0682871 0.0041323 1.0680106 1.0691816 0.9892 1.00711 28:31
855.0 C 93.00 0.7835910 1.0765501 0.0042255 1.0751432 1.0766475 0.9887 1.00731 28:31
855.0 C 95.49 0.7995870 1.0817993 0.0043072 1.0832529 1.0812030 0.9883 1.00750 28:31
855.0 C 98.01 0.8156970 1.0892571 0.0044071 1.0883692 1.0894599 0.9878 1.00770 28:31
855.0 C 100.50 0.8303410 1.0966718 0.0044912 1.0967388 1.0980821 0.9874 1.00790 28:31
855.0 C 103.00 0.8449350 1.0932742 0.0045645 1.0939787 1.0888070 0.9870 1.00809 28:31
855.0 C 105.54 0.8585740 1.1047646 0.0043662 1.1060781 1.1035728 0.9865 1.00829 28:31
855.0 C 108.04 0.8717925 1.1140555 0.0044366 1.1132900 1.1117947 0.9861 1.00849 28:31
855.0 C 110.51 0.8838200 1.1218007 0.0045173 1.1234031 1.1190891 0.9857 1.00868 28:31
855.0 C 113.06 0.8960410 1.1198785 0.0071120 1.1182501 1.1159262 0.9853 1.00888 28:31
855.0 C 115.56 0.9070350 1.1250331 0.0044729 1.1293449 1.1197047 0.9850 1.00908 28:31
855.0 C 117.95 0.9173520 1.1307637 0.0054252 1.1298205 1.1228979 0.9846 1.00927 28:31
855.0 C 120.49 0.9274555 1.1300081 0.0045761 1.1321356 1.1264049 0.9843 1.00947 28:31
855.0 C 123.08 0.9374440 1.1473940 0.0067256 1.1492569 1.1440821 0.9839 1.00967 28:31
855.0 C 125.47 0.9459490 1.1429483 0.0049041 1.1455599 1.1380193 0.9836 1.00986 28:31
855.0 C 128.02 0.9547250 1.1453476 0.0047733 1.1492619 1.1369997 0.9833 1.01006 28:31
855.0 C 130.55 0.9627430 1.1515374 0.0058788 1.1560248 1.1404873 0.9830 1.01026 28:31
855.0 C 132.95 0.9700497 1.1520329 0.0044484 1.1532174 1.1447047 0.9827 1.01045 28:31
855.0 C 135.52 0.9772380 1.1651035 0.0062301 1.1670681 1.1611638 0.9824 1.01065 28:31


==> supplementary material/Re_binned_A1_CS.dat <==
# Ebeam [MeV], spec, theta_spec [Deg], [GeV^2], csexp/csdip, delta_csexp/csdip_tot, csexp/csdip(mincut) csexp/csdip(maxcut),
180.0 A 35.50 0.0112785 0.9968659 0.0031513 0.9966631 0.9968742 1.0048 1.00095 3
180.0 A 38.00 0.0128383 0.9996495 0.0032880 0.9993552 0.9997072 1.0050 1.00101 3
180.0 A 40.50 0.0144803 0.9981346 0.0033305 0.9980439 0.9981646 1.0052 1.00108 3
180.0 A 43.00 0.0161934 0.9972916 0.0033243 0.9973771 0.9970954 1.0054 1.00115 3
180.0 A 45.51 0.0179773 0.9942009 0.0035330 0.9950881 0.9943534 1.0056 1.00121 3
180.0 A 48.00 0.0198026 0.9928248 0.0033830 0.9933833 0.9923969 1.0058 1.00128 3
180.0 A 50.51 0.0216976 0.9917397 0.0032604 0.9923906 0.9913233 1.0059 1.00135 3
180.0 A 53.01 0.0236323 0.9913014 0.0033049 0.9917619 0.9909260 1.0061 1.00141 3
180.0 A 55.50 0.0255984 0.9869563 0.0032525 0.9877080 0.9861870 1.0063 1.00148 3
180.0 A 58.00 0.0276058 0.9873248 0.0032157 0.9879545 0.9871284 1.0065 1.00155 3
180.0 A 60.50 0.0296350 0.9852517 0.0035639 0.9858531 0.9847647 1.0066 1.00161 3
180.0 A 63.00 0.0316910 0.9882688 0.0035377 0.9877118 0.9882963 1.0068 1.00168 3
180.0 A 65.49 0.0337585 0.9858091 0.0032830 0.9854410 0.9854510 1.0070 1.00175 3
180.0 A 68.01 0.0358695 0.9926373 0.0032964 0.9923410 0.9920789 1.0071 1.00181 3
180.0 A 70.50 0.0379615 0.9878521 0.0032704 0.9879396 0.9871429 1.0073 1.00188 3
180.0 A 72.99 0.0400520 0.9868080 0.0034408 0.9871601 0.9868172 1.0075 1.00195 3
180.0 A 75.50 0.0421575 0.9899289 0.0032960 0.9901298 0.9894338 1.0077 1.00201 3
180.0 A 78.00 0.0442535 0.9889803 0.0032959 0.9888632 0.9887018 1.0079 1.00208 3
180.0 A 80.50 0.0463377 0.9886590 0.0033001 0.9895767 0.9879825 1.0081 1.00215 3
180.0 A 83.01 0.0484180 0.9900640 0.0035287 0.9902803 0.9899574 1.0083 1.00221 3
180.0 A 85.51 0.0504677 0.9860526 0.0031876 0.9866210 0.9852383 1.0085 1.00228 3
180.0 A 88.00 0.0524915 0.9913784 0.0035707 0.9912106 0.9911500 1.0087 1.00235 3
180.0 A 90.50 0.0544965 0.9881370 0.0032498 0.9886639 0.9878058 1.0089 1.00241 3
180.0 A 93.01 0.0564840 0.9894792 0.0035084 0.9888931 0.9893272 1.0092 1.00248 3
180.0 A 95.50 0.0584213 0.9908645 0.0034684 0.9911793 0.9904724 1.0094 1.00255 3
180.0 A 97.99 0.0603266 0.9908903 0.0032726 0.9906210 0.9909543 1.0096 1.00261 3
180.0 A 100.50 0.0622040 0.9904499 0.0033946 0.9906989 0.9899010 1.0099 1.00268 3
180.0 A 103.00 0.0640430 0.9897936 0.0034572 0.9899990 0.9897162 1.0101 1.00275 3
180.0 A 105.51 0.0658417 0.9922712 0.0034359 0.9922993 0.9916830 1.0104 1.00281 3
180.0 B 20.01 0.0038410 1.0001452 0.0039075 1.0000587 0.9994165 1.0032 1.00087 1:3
180.0 B 20.50 0.0040303 0.9982704 0.0035092 0.9983520 0.9978804 1.0033 1.00089 1:3
180.0 B 21.00 0.0042270 0.9988811 0.0047897 0.9993054 0.9978804 1.0033 1.00091 1:3
180.0 B 21.50 0.0044260 1.0007955 0.0039901 1.0012616 0.9999168 1.0034 1.00093 1:3
180.0 B 22.00 0.0046258 0.9977229 0.0035348 0.9978284 0.9971258 1.0035 1.00095 1:3
180.0 B 22.50 0.0048355 0.9952180 0.0038236 0.9950782 0.9943154 1.0035 1.00097 1:3
180.0 B 23.00 0.0050475 1.0018294 0.0034173 1.0023244 1.0015414 1.0036 1.00100 1:3
180.0 B 23.51 0.0052700 1.0023432 0.0033776 1.0024845 1.0020729 1.0036 1.00102 1:3
180.0 B 24.01 0.0054870 0.9991885 0.0037661 0.9994828 0.9990512 1.0037 1.00104 1:3
180.0 B 24.50 0.0057083 0.9999160 0.0033831 1.0001647 0.9997330 1.0037 1.00106 1:3
180.0 B 25.01 0.0059408 1.0024955 0.0033905 1.0029453 1.0024031 1.0038 1.00108 1:3
180.0 B 25.50 0.0061716 0.9970989 0.0033780 0.9977541 0.9969207 1.0038 1.00110 1:3
180.0 B 26.01 0.0064146 0.9969644 0.0033125 0.9969497 0.9969798 1.0039 1.00113 1:3
180.0 B 26.51 0.0066460 1.0003200 0.0032038 1.0006745 1.0001623 1.0040 1.00115 1:3
180.0 B 27.00 0.0068950 0.9951092 0.0035681 0.9953617 0.9951408 1.0040 1.00117 1:3
180.0 B 27.50 0.0071440 0.9977639 0.0036469 0.9971281 0.9974194 1.0041 1.00119 1:3
180.0 B 28.00 0.0073900 0.9992724 0.0033649 0.9996884 0.9989351 1.0041 1.00121 1:3
180.0 B 28.50 0.0076520 0.9962184 0.0033407 0.9965042 0.9957307 1.0042 1.00124 1:3
180.0 B 29.00 0.0079085 0.9971127 0.0033288 0.9977486 0.9966838 1.0042 1.00126 1:3
180.0 B 29.50 0.0081750 0.9979915 0.0035298 0.9979685 0.9979384 1.0043 1.00128 1:3
180.0 B 29.99 0.0084310 0.9956031 0.0033185 0.9956577 0.9954166 1.0043 1.00130 1:3
180.0 B 30.50 0.0087125 0.9966016 0.0033259 0.9970429 0.9963396 1.0044 1.00132 1:3
180.0 B 31.00 0.0089807 0.9976646 0.0033223 0.9982286 0.9971434 1.0044 1.00134 1:3
180.0 B 31.49 0.0092590 0.9934099 0.0035270 0.9936250 0.9932633 1.0045 1.00136 1:3
180.0 B 32.00 0.0095422 0.9956980 0.0031980 0.9962163 0.9954826 1.0045 1.00139 1:3
180.0 B 32.51 0.0098360 1.0002052 0.0035011 0.9999147 0.9996232 1.0045 1.00141 1:3
180.0 B 32.99 0.0101130 0.9963097 0.0032979 0.9966672 0.9964360 1.0046 1.00143 1:3
180.0 B 33.50 0.0104100 0.9974411 0.0034311 0.9974813 0.9974914 1.0046 1.00145 1:3
180.0 B 34.00 0.0107050 0.9983785 0.0033756 0.9980932 0.9982742 1.0047 1.00147 1:3
180.0 B 34.50 0.0110030 0.9965545 0.0032109 0.9964447 0.9965955 1.0047 1.00150 1:3
180.0 B 35.00 0.0113050 0.9988302 0.0033023 0.9985846 0.9986047 1.0048 1.00152 1:3
180.0 B 35.50 0.0116090 0.9971813 0.0033473 0.9972965 0.9971356 1.0048 1.00154 1:3
180.0 B 36.00 0.0119170 0.9971640 0.0033025 0.9971256 0.9969747 1.0049 1.00156 1:3
180.0 B 36.50 0.0122280 0.9934291 0.0032908 0.9935848 0.9935144 1.0049 1.00158 1:3
180.0 B 37.00 0.0125420 0.9979741 0.0033272 0.9982705 0.9976370 1.0049 1.00160 1:3
180.0 B 37.50 0.0128590 0.9991664 0.0038951 0.9991440 0.9988625 1.0050 1.00162 1:3
180.0 B 32.99 0.0101130 1.0022062 0.0033456 1.0015419 1.0026275 1.0046 1.00143 1:4
180.0 B 37.50 0.0128590 1.0000036 0.0034973 0.9993854 1.0000390 1.0050 1.00162 1:4
180.0 B 38.01 0.0131850 0.9976978 0.0036021 0.9978569 0.9974949 1.0050 1.00165 1:4
180.0 B 38.50 0.0135025 0.9958032 0.0035095 0.9955625 0.9954419 1.0051 1.00167 1:4
180.0 B 39.00 0.0138280 0.9956223 0.0034240 0.9955424 0.9954620 1.0051 1.00169 1:4
180.0 B 39.49 0.0141510 0.9984398 0.0034158 0.9982364 0.9980956 1.0051 1.00171 1:4
180.0 B 40.50 0.0148230 0.9990606 0.0034148 0.9990498 0.9988989 1.0052 1.00175 1:4
180.0 B 41.50 0.0155000 0.9963071 0.0032843 0.9964832 0.9962820 1.0053 1.00180 1:4
180.0 B 42.50 0.0161875 0.9946438 0.0032926 0.9946606 0.9943286 1.0054 1.00184 1:4
180.0 B 43.00 0.0165350 0.9900544 0.0032679 0.9904954 0.9896905 1.0054 1.00186 1:4
180.0 B 43.50 0.0168853 0.9934853 0.0032735 0.9939646 0.9931596 1.0055 1.00188 1:4
180.0 B 44.00 0.0172380 0.9948536 0.0032822 0.9955745 0.9947595 1.0055 1.00191 1:4
180.0 B 44.51 0.0176000 0.9930543 0.0032828 0.9936911 0.9928156 1.0055 1.00193 1:4
180.0 B 45.00 0.0179500 0.9928336 0.0032843 0.9932080 0.9923225 1.0056 1.00195 1:4
180.0 B 45.50 0.0183100 0.9914510 0.0032656 0.9916361 0.9906398 1.0056 1.00197 1:4
180.0 B 46.01 0.0186790 0.9893734 0.0035290 0.9902976 0.9885968 1.0056 1.00199 1:4
180.0 B 46.50 0.0190360 0.9892009 0.0048125 0.9904966 0.9884132 1.0057 1.00202 1:4
180.0 B 46.50 0.0190360 0.9986773 0.0033396 0.9991626 0.9981762 1.0057 1.00202 1:5
180.0 B 47.00 0.0194027 0.9961226 0.0032616 0.9968275 0.9958714 1.0057 1.00204 1:5
180.0 B 47.49 0.0197640 0.9925292 0.0032546 0.9930713 0.9918936 1.0058 1.00206 1:5
180.0 B 48.00 0.0201420 0.9897329 0.0033692 0.9905447 0.9891456 1.0058 1.00208 1:5
180.0 B 48.50 0.0205140 0.9904268 0.0032310 0.9906733 0.9898176 1.0058 1.00210 1:5
180.0 B 49.00 0.0208890 0.9895318 0.0032294 0.9902807 0.9887505 1.0059 1.00212 1:5
180.0 B 49.50 0.0212660 0.9880110 0.0033227 0.9886776 0.9874694 1.0059 1.00215 1:5
180.0 B 60.00 0.0295470 0.9822984 0.0033293 0.9820674 0.9823697 1.0066 1.00260 1:5
180.0 C 90.50 0.0544780 0.9873358 0.0032472 0.9870386 0.9870891 1.0089 1.00323 2:4
180.0 C 75.49 0.0421335 0.9930922 0.0033619 0.9942554 0.9921271 1.0077 1.00270 2:4
180.0 C 77.98 0.0442165 0.9868364 0.0033467 0.9869161 0.9867345 1.0079 1.00279 2:4
180.0 C 80.49 0.0463105 0.9913119 0.0034084 0.9914232 0.9912113 1.0081 1.00287 2:4
180.0 C 82.98 0.0483695 0.9885110 0.0033393 0.9881006 0.9882924 1.0083 1.00296 2:4
180.0 C 88.01 0.0524810 0.9872906 0.0033687 0.9879301 0.9867894 1.0087 1.00314 2:4
180.0 C 93.00 0.0564550 0.9878663 0.0032630 0.9882772 0.9878734 1.0092 1.00332 2:4
180.0 C 98.01 0.0603225 0.9889252 0.0032825 0.9886719 0.9884295 1.0096 1.00350 2:4
180.0 C 100.50 0.0621890 0.9928820 0.0034696 0.9930623 0.9924563 1.0099 1.00359 2:4
180.0 C 103.00 0.0640250 0.9872355 0.0032806 0.9873121 0.9869687 1.0101 1.00368 2:4
180.0 C 105.54 0.0658463 0.9927731 0.0033596 0.9926730 0.9924407 1.0104 1.00377 2:4
180.0 C 108.04 0.0675957 0.9903446 0.0033122 0.9902658 0.9902455 1.0107 1.00386 2:4
180.0 C 110.51 0.0692750 0.9924143 0.0033789 0.9926198 0.9921146 1.0110 1.00395 2:4
180.0 C 113.06 0.0709633 0.9909551 0.0033424 0.9906164 0.9905861 1.0113 1.00404 2:4
180.0 C 115.56 0.0725675 0.9927838 0.0037021 0.9927152 0.9922403 1.0116 1.00413 2:4
180.0 C 117.94 0.0740490 0.9899201 0.0053214 0.9905598 0.9901758 1.0118 1.00421 2:4
180.0 C 117.94 0.0740490 0.9991828 0.0034559 0.9984728 0.9991095 1.0118 1.00421 2:5
180.0 C 120.49 0.0755770 0.9953036 0.0054556 0.9952767 0.9950746 1.0122 1.00430 2:5
180.0 C 123.08 0.0770777 0.9991952 0.0033933 0.9981168 0.9991174 1.0125 1.00440 2:5
180.0 C 125.59 0.0784720 1.0042454 0.0035971 1.0035222 1.0038760 1.0128 1.00449 2:5
180.0 C 128.02 0.0797690 1.0014592 0.0033958 1.0007506 1.0014885 1.0131 1.00457 2:5
180.0 C 130.55 0.0810627 1.0026638 0.0034099 1.0021355 1.0026308 1.0134 1.00466 2:5
180.0 C 132.95 0.0822320 0.9975878 0.0035544 0.9969875 0.9976649 1.0137 1.00475 2:5
180.0 C 135.53 0.0834280 0.9993864 0.0034402 0.9986860 0.9994847 1.0140 1.00484 2:5
315.0 A 43.00 0.0479299 0.9815584 0.0029713 0.9821045 0.9811286 1.0042 1.00115 9
315.0 A 48.00 0.0581545 0.9817913 0.0030011 0.9818276 0.9815961 1.0043 1.00128 9
315.0 A 53.01 0.0687998 0.9788623 0.0030166 0.9788609 0.9786293 1.0044 1.00141 9
315.0 A 58.00 0.0797177 0.9776196 0.0030593 0.9773757 0.9774564 1.0046 1.00155 9
315.0 A 63.00 0.0907740 0.9779666 0.0031321 0.9777134 0.9780863 1.0047 1.00168 9
315.0 A 68.01 0.1018500 0.9826068 0.0034180 0.9816339 0.9825010 1.0048 1.00181 9
315.0 A 73.01 0.1127950 0.9793032 0.0032373 0.9788866 0.9794313 1.0049 1.00195 9
315.0 A 78.00 0.1235300 0.9845456 0.0031697 0.9842828 0.9849184 1.0050 1.00208 9
315.0 A 83.01 0.1340230 0.9812900 0.0032446 0.9815213 0.9819249 1.0051 1.00221 9
315.0 A 82.99 0.1339850 0.9798283 0.0032324 0.9794022 0.9799976 1.0051 1.00221 9
315.0 A 88.00 0.1441170 0.9842351 0.0032466 0.9837915 0.9841549 1.0052 1.00235 9
315.0 A 40.50 0.0429856 0.9830015 0.0030001 0.9831063 0.9827241 1.0041 1.00108 7:9
315.0 A 45.51 0.0529888 0.9832355 0.0030041 0.9835950 0.9826993 1.0042 1.00121 7:9
315.0 A 50.50 0.0634133 0.9810584 0.0030141 0.9812341 0.9810730 1.0044 1.00135 7:9
315.0 A 55.50 0.0742168 0.9780285 0.0030062 0.9780984 0.9780883 1.0045 1.00148 7:9
315.0 A 60.50 0.0852190 0.9773917 0.0030303 0.9775597 0.9773682 1.0046 1.00161 7:9
315.0 A 65.51 0.0963140 0.9786984 0.0034339 0.9783547 0.9783950 1.0047 1.00175 7:9
315.0 A 70.50 0.1072805 0.9788044 0.0032421 0.9785009 0.9785917 1.0048 1.00188 7:9
315.0 A 75.50 0.1181535 0.9796452 0.0032647 0.9794780 0.9794477 1.0049 1.00201 7:9
315.0 A 80.51 0.1288040 0.9825314 0.0034973 0.9823422 0.9825541 1.0050 1.00215 7:9
315.0 A 85.51 0.1391180 0.9804739 0.0035057 0.9806763 0.9802019 1.0052 1.00228 7:9
315.0 A 80.50 0.1287860 0.9801894 0.0032231 0.9799408 0.9800821 1.0050 1.00215 7:9
315.0 A 85.49 0.1390705 0.9823581 0.0032437 0.9820489 0.9824022 1.0052 1.00228 7:9
315.0 B 19.50 0.0110790 0.9890909 0.0037374 0.9894645 0.9889729 1.0028 1.00084 6:9
315.0 B 19.99 0.0116305 0.9910608 0.0031569 0.9913191 0.9910481 1.0029 1.00087 6:9
315.0 B 20.50 0.0122175 0.9936865 0.0031711 0.9938564 0.9938263 1.0029 1.00089 6:9
315.0 B 21.00 0.0128060 0.9919804 0.0031791 0.9916988 0.9921504 1.0030 1.00091 6:9
315.0 B 21.50 0.0134060 0.9940089 0.0031131 0.9945475 0.9937848 1.0030 1.00093 6:9
315.0 B 22.00 0.0140185 0.9906520 0.0031690 0.9908426 0.9902504 1.0031 1.00095 6:9
315.0 B 22.50 0.0146428 0.9923169 0.0030760 0.9923983 0.9919065 1.0031 1.00097 6:9
315.0 B 23.00 0.0152800 0.9951849 0.0031796 0.9950971 0.9944345 1.0031 1.00100 6:9
315.0 B 23.51 0.0159410 0.9928107 0.0030716 0.9936000 0.9923853 1.0032 1.00102 6:9
315.0 B 24.00 0.0165875 0.9924465 0.0030639 0.9930077 0.9917127 1.0032 1.00104 6:9
315.0 B 24.50 0.0172590 0.9877877 0.0030421 0.9883778 0.9874942 1.0033 1.00106 6:9
315.0 B 25.01 0.0179563 0.9892774 0.0030989 0.9896510 0.9887774 1.0033 1.00108 6:9
315.0 B 25.50 0.0186358 0.9906545 0.0030601 0.9912877 0.9899522 1.0033 1.00110 6:9
315.0 B 26.00 0.0193410 0.9929442 0.0031644 0.9931136 0.9925613 1.0034 1.00113 6:9
315.0 B 26.51 0.0200710 0.9911381 0.0031515 0.9918467 0.9905712 1.0034 1.00115 6:9
315.0 B 27.00 0.0207830 0.9924321 0.0033938 0.9931523 0.9918467 1.0034 1.00117 6:9
315.0 B 27.50 0.0215200 0.9914965 0.0033469 0.9917546 0.9910214 1.0035 1.00119 6:9
315.0 B 28.00 0.0222680 0.9934201 0.0031859 0.9937117 0.9924761 1.0035 1.00121 6:9
315.0 B 28.50 0.0230260 0.9902029 0.0031641 0.9906379 0.9898644 1.0035 1.00124 6:9
315.0 B 29.00 0.0237950 0.9953238 0.0031897 0.9956490 0.9944435 1.0036 1.00126 6:9
315.0 B 29.50 0.0245785 0.9934084 0.0031589 0.9935277 0.9927943 1.0036 1.00128 6:9
315.0 B 30.01 0.0253777 0.9837254 0.0030732 0.9836917 0.9833099 1.0036 1.00130 6:9
315.0 B 30.50 0.0261625 0.9866071 0.0030582 0.9869849 0.9860906 1.0037 1.00132 6:9
315.0 B 31.00 0.0269827 0.9851968 0.0030856 0.9858897 0.9846638 1.0037 1.00134 6:9
315.0 B 31.51 0.0278135 0.9860762 0.0031534 0.9862591 0.9855758 1.0037 1.00137 6:9
315.0 B 32.00 0.0286263 0.9874312 0.0030759 0.9878446 0.9870909 1.0037 1.00139 6:9
315.0 B 32.51 0.0294770 0.9859541 0.0032016 0.9861964 0.9862969 1.0038 1.00141 6:9
315.0 B 33.01 0.0303210 0.9877021 0.0031875 0.9876012 0.9873097 1.0038 1.00143 6:9
315.0 B 33.50 0.0311800 0.9847355 0.0030856 0.9846965 0.9847065 1.0038 1.00145 6:9
315.0 B 34.00 0.0320180 0.9866452 0.0030992 0.9866842 0.9870059 1.0038 1.00147 6:9
315.0 B 34.50 0.0329130 0.9801410 0.0031221 0.9801404 0.9800097 1.0039 1.00150 6:9
315.0 B 35.00 0.0337840 0.9825630 0.0030417 0.9822987 0.9824596 1.0039 1.00152 6:9
315.0 B 35.51 0.0346760 0.9835404 0.0030399 0.9831907 0.9833918 1.0039 1.00154 6:9
315.0 B 36.00 0.0355500 0.9851077 0.0030606 0.9851311 0.9847692 1.0039 1.00156 6:9
315.0 B 36.50 0.0364790 0.9792872 0.0034358 0.9786029 0.9796888 1.0039 1.00158 6:9
315.0 B 37.00 0.0373910 0.9823132 0.0031800 0.9823433 0.9820015 1.0040 1.00160 6:9
315.0 B 38.01 0.0392530 0.9846151 0.0030825 0.9846735 0.9839595 1.0040 1.00165 6:9
315.0 B 38.50 0.0401685 0.9873594 0.0030718 0.9874365 0.9864811 1.0040 1.00167 6:9
315.0 B 39.00 0.0410955 0.9815881 0.0030405 0.9821163 0.9806782 1.0040 1.00169 6:9
315.0 B 39.51 0.0420750 0.9852581 0.0030488 0.9857846 0.9844066 1.0041 1.00171 6:9
315.0 B 40.00 0.0430105 0.9852200 0.0030490 0.9859153 0.9844871 1.0041 1.00173 6:9
315.0 B 40.50 0.0439720 0.9788934 0.0031033 0.9798271 0.9784892 1.0041 1.00175 6:9
315.0 B 41.01 0.0449570 0.9812209 0.0030274 0.9819696 0.9811146 1.0041 1.00178 6:9
315.0 B 41.50 0.0459120 0.9816706 0.0030288 0.9819566 0.9814938 1.0041 1.00180 6:9
315.0 B 42.00 0.0468915 0.9844656 0.0030374 0.9850249 0.9841396 1.0042 1.00182 6:9
315.0 B 42.50 0.0478775 0.9800992 0.0030281 0.9806960 0.9799012 1.0042 1.00184 6:9
315.0 B 43.00 0.0488690 0.9830242 0.0029934 0.9834829 0.9828289 1.0042 1.00186 6:9
315.0 C 73.01 0.1127608 0.9845872 0.0030117 0.9841112 0.9854325 1.0049 1.00261 8:9
315.0 C 74.54 0.1160730 0.9788635 0.0030799 0.9783319 0.9793304 1.0049 1.00266 8:9
315.0 C 75.49 0.1181045 0.9811558 0.0030204 0.9807590 0.9812432 1.0049 1.00270 8:9
315.0 C 80.49 0.1287425 0.9794245 0.0030352 0.9792244 0.9790731 1.0050 1.00287 8:9
315.0 C 83.02 0.1340355 0.9744724 0.0030286 0.9743466 0.9746291 1.0051 1.00297 8:9
315.0 C 85.51 0.1391100 0.9770049 0.0030329 0.9767097 0.9767602 1.0052 1.00305 8:9
315.0 C 88.01 0.1441490 0.9765690 0.0030388 0.9762816 0.9767863 1.0052 1.00314 8:9
315.0 C 90.50 0.1490399 0.9795349 0.0029620 0.9793462 0.9794371 1.0053 1.00323 8:9
315.0 C 93.00 0.1538470 0.9743666 0.0031411 0.9742640 0.9740217 1.0053 1.00332 8:9
315.0 C 95.49 0.1584940 0.9787911 0.0031639 0.9790819 0.9779913 1.0054 1.00341 8:9
315.0 C 98.01 0.1631270 0.9773951 0.0030566 0.9779064 0.9774418 1.0055 1.00350 8:9
315.0 C 100.50 0.1675430 0.9849089 0.0032031 0.9853358 0.9840329 1.0055 1.00359 8:9
315.0 C 103.00 0.1718835 0.9795440 0.0030789 0.9799889 0.9791000 1.0056 1.00368 8:9
315.0 C 105.54 0.1761300 0.9838622 0.0030251 0.9844298 0.9826822 1.0057 1.00377 8:9
315.0 C 108.04 0.1802130 0.9828795 0.0031097 0.9830219 0.9822036 1.0057 1.00386 8:9
315.0 C 110.53 0.1840940 0.9822354 0.0030803 0.9826279 0.9810417 1.0058 1.00395 8:9
315.0 C 113.06 0.1879535 0.9820808 0.0030871 0.9822806 0.9817451 1.0058 1.00404 8:9
315.0 C 115.56 0.1915795 0.9852292 0.0031077 0.9860762 0.9846312 1.0059 1.00413 8:9
315.0 C 117.94 0.1949420 0.9835996 0.0031136 0.9835361 0.9834654 1.0060 1.00421 8:9
315.0 C 120.49 0.1983735 0.9881055 0.0031354 0.9883433 0.9872113 1.0060 1.00430 8:9
315.0 C 123.08 0.2017240 0.9870015 0.0031450 0.9869688 0.9867666 1.0061 1.00440 8:9
315.0 C 125.59 0.2048090 0.9929463 0.0031707 0.9935052 0.9921002 1.0061 1.00449 8:9
315.0 C 130.55 0.2105170 0.9915536 0.0031689 0.9918648 0.9909752 1.0062 1.00466 8:9
315.0 C 132.95 0.2130740 0.9892131 0.0031526 0.9893343 0.9893343 1.0063 1.00475 8:9
450.0 A 33.01 0.0585637 0.9759329 0.0037611 0.9777110 0.9727458 1.0028 1.00088 13
450.0 A 38.00 0.0758090 0.9802970 0.0035146 0.9805304 0.9792633 1.0028 1.00101 13
450.0 A 43.00 0.0943263 0.9808165 0.0030513 0.9807865 0.9806054 1.0027 1.00115 13
450.0 A 48.00 0.1136848 0.9769581 0.0031483 0.9768147 0.9771871 1.0026 1.00128 13
450.0 A 53.01 0.1335650 0.9712542 0.0032118 0.9711868 0.9719119 1.0025 1.00141 13
450.0 A 58.00 0.1536520 0.9723381 0.0034052 0.9721670 0.9729831 1.0023 1.00155 13
450.0 A 63.00 0.1736750 0.9702753 0.0034398 0.9704162 0.9707992 1.0021 1.00168 13
450.0 A 68.01 0.1934430 0.9708007 0.0034847 0.9704732 0.9715519 1.0018 1.00181 13
450.0 A 73.01 0.2126855 0.9717891 0.0033118 0.9714835 0.9723307 1.0016 1.00195 13
450.0 A 78.00 0.2312905 0.9753113 0.0033394 0.9749001 0.9757576 1.0014 1.00208 13
450.0 A 83.01 0.2492470 0.9790370 0.0033686 0.9785243 0.9795233 1.0011 1.00221 13
450.0 A 88.00 0.2662765 0.9816394 0.0033492 0.9809450 0.9823683 1.0009 1.00235 13
450.0 A 90.50 0.2744630 0.9775370 0.0031801 0.9770143 0.9779531 1.0007 1.00241 14
450.0 A 35.51 0.0670230 0.9771521 0.0035420 0.9794707 0.9745242 1.0028 1.00095 11:13
450.0 A 40.50 0.0848713 0.9843311 0.0031766 0.9848666 0.9840317 1.0028 1.00108 11:13
450.0 A 45.51 0.1039386 0.9775227 0.0032002 0.9780195 0.9774459 1.0027 1.00121 11:13
450.0 A 50.51 0.1235617 0.9748055 0.0032124 0.9742362 0.9756257 1.0025 1.00135 11:13
450.0 A 55.50 0.1435305 0.9728454 0.0031103 0.9725482 0.9732835 1.0024 1.00148 11:13
450.0 A 60.50 0.1636075 0.9700392 0.0033050 0.9692361 0.9703849 1.0022 1.00161 11:13
450.0 A 65.49 0.1834665 0.9698376 0.0033491 0.9693331 0.9704621 1.0020 1.00175 11:13
450.0 A 70.50 0.2030115 0.9705028 0.0032683 0.9700909 0.9710489 1.0017 1.00188 11:13
450.0 A 75.50 0.2219890 0.9734627 0.0033630 0.9733350 0.9737788 1.0015 1.00201 11:13
450.0 A 80.50 0.2402720 0.9753404 0.0033812 0.9747142 0.9753095 1.0012 1.00215 11:13
450.0 A 85.51 0.2578060 0.9792240 0.0033448 0.9786476 0.9796670 1.0010 1.00228 11:13
450.0 A 90.50 0.2744015 0.9831521 0.0033507 0.9822940 0.9835256 1.0007 1.00241 11:13
450.0 B 16.00 0.0152178 0.9826389 0.0036274 0.9841880 0.9810794 1.0022 1.00069 10:13
450.0 B 16.50 0.0161718 0.9811178 0.0036120 0.9829724 0.9797029 1.0023 1.00072 10:13
450.0 B 17.01 0.0171715 0.9844262 0.0034747 0.9856682 0.9833312 1.0023 1.00074 10:13
450.0 B 17.50 0.0181570 0.9892846 0.0038858 0.9905929 0.9881556 1.0023 1.00076 10:13
450.0 B 18.00 0.0191850 0.9809686 0.0039941 0.9818945 0.9794770 1.0024 1.00078 10:13
450.0 B 18.49 0.0202200 0.9823949 0.0034051 0.9834269 0.9817315 1.0024 1.00080 10:13
450.0 B 19.00 0.0213220 0.9831862 0.0037135 0.9842796 0.9828049 1.0024 1.00082 10:13
450.0 B 19.50 0.0224285 0.9835491 0.0035500 0.9847289 0.9832741 1.0025 1.00084 10:13
450.0 B 20.01 0.0235830 0.9847255 0.0040149 0.9851783 0.9834725 1.0025 1.00087 10:13
450.0 B 20.50 0.0247135 0.9833146 0.0038882 0.9843532 0.9827978 1.0025 1.00089 10:13
450.0 B 21.00 0.0258900 0.9861038 0.0037540 0.9871329 0.9858284 1.0026 1.00091 10:13
450.0 B 21.50 0.0270930 0.9801967 0.0033742 0.9809789 0.9795839 1.0026 1.00093 10:13
450.0 B 22.00 0.0283170 0.9815809 0.0038724 0.9827026 0.9810264 1.0026 1.00095 10:13
450.0 B 22.50 0.0295663 0.9853185 0.0032956 0.9862256 0.9850513 1.0026 1.00097 10:13
450.0 B 23.00 0.0308360 0.9799326 0.0035460 0.9810539 0.9797289 1.0026 1.00100 10:13
450.0 B 23.51 0.0321580 0.9853076 0.0033146 0.9852676 0.9857595 1.0027 1.00102 10:13
450.0 B 24.00 0.0334450 0.9822540 0.0032189 0.9820049 0.9821856 1.0027 1.00104 10:13
450.0 B 24.50 0.0347820 0.9838792 0.0031706 0.9839501 0.9838598 1.0027 1.00106 10:13
450.0 B 25.01 0.0361700 0.9832330 0.0034027 0.9832248 0.9822809 1.0027 1.00108 10:13
450.0 B 25.50 0.0375200 0.9848676 0.0034364 0.9849016 0.9845100 1.0027 1.00110 10:13
450.0 B 26.00 0.0389195 0.9819762 0.0033270 0.9816457 0.9811737 1.0027 1.00113 10:13
450.0 B 26.49 0.0403085 0.9851065 0.0034413 0.9854493 0.9849170 1.0028 1.00115 10:13
450.0 B 27.00 0.0417770 0.9833321 0.0033429 0.9832599 0.9829888 1.0028 1.00117 10:13
450.0 B 27.50 0.0432390 0.9827022 0.0034572 0.9823635 0.9831268 1.0028 1.00119 10:13
450.0 B 28.00 0.0447155 0.9818708 0.0032514 0.9821298 0.9817481 1.0028 1.00121 10:13
450.0 B 28.50 0.0462135 0.9821724 0.0032770 0.9818686 0.9821097 1.0028 1.00124 10:13
450.0 B 29.00 0.0477295 0.9823081 0.0033022 0.9824486 0.9822476 1.0028 1.00126 10:13
450.0 B 29.50 0.0492630 0.9844568 0.0032649 0.9844754 0.9843046 1.0028 1.00128 10:13
450.0 B 29.99 0.0507845 0.9798182 0.0032734 0.9797433 0.9790601 1.0028 1.00130 10:13
450.0 B 30.50 0.0524050 0.9823019 0.0032809 0.9825236 0.9821920 1.0028 1.00132 10:13
450.0 B 31.00 0.0539715 0.9799164 0.0032567 0.9801523 0.9793786 1.0028 1.00134 10:13
450.0 B 31.51 0.0556325 0.9789269 0.0032330 0.9789133 0.9788530 1.0028 1.00137 10:13
450.0 B 32.00 0.0572050 0.9803928 0.0032369 0.9804277 0.9796639 1.0028 1.00139 10:13
450.0 B 32.50 0.0588650 0.9798011 0.0032955 0.9799755 0.9794830 1.0028 1.00141 10:14
450.0 B 33.01 0.0605380 0.9775695 0.0032880 0.9776206 0.9776507 1.0028 1.00143 10:14
450.0 B 33.50 0.0621685 0.9803902 0.0033122 0.9805454 0.9801333 1.0028 1.00145 10:14
450.0 B 34.00 0.0638525 0.9760049 0.0032429 0.9764010 0.9762402 1.0028 1.00147 10:14
450.0 B 34.50 0.0655480 0.9777561 0.0032227 0.9781099 0.9774866 1.0028 1.00150 10:14
450.0 B 35.00 0.0672570 0.9793186 0.0034195 0.9796347 0.9790516 1.0028 1.00152 10:14
450.0 B 35.50 0.0690055 0.9807639 0.0032232 0.9806873 0.9807576 1.0028 1.00154 10:14
450.0 B 36.00 0.0707340 0.9798180 0.0032253 0.9800137 0.9796014 1.0028 1.00156 10:14
450.0 B 40.00 0.0851105 0.9745567 0.0031339 0.9745498 0.9741475 1.0028 1.00173 10:14
450.0 B 32.00 0.0572013 0.9840652 0.0031841 0.9846688 0.9836035 1.0028 1.00139 10:15
450.0 B 36.50 0.0725190 0.9709341 0.0033072 0.9707399 0.9711320 1.0028 1.00158 10:15
450.0 B 37.00 0.0742830 0.9709393 0.0032888 0.9705790 0.9709108 1.0028 1.00160 10:15
450.0 B 37.50 0.0760600 0.9767220 0.0032242 0.9760152 0.9768197 1.0028 1.00162 10:15
450.0 B 37.99 0.0778105 0.9747910 0.0031871 0.9750700 0.9749191 1.0028 1.00165 10:15
450.0 B 38.50 0.0796450 0.9746421 0.0032073 0.9744328 0.9751871 1.0028 1.00167 10:15
450.0 B 39.00 0.0814590 0.9745159 0.0031966 0.9737690 0.9745937 1.0028 1.00169 10:15
450.0 B 39.49 0.0832453 0.9754371 0.0031319 0.9754148 0.9754751 1.0028 1.00171 10:15
450.0 B 40.00 0.0851105 0.9759012 0.0031467 0.9759680 0.9758774 1.0028 1.00173 10:15
450.0 B 40.50 0.0869520 0.9780339 0.0031527 0.9774431 0.9780165 1.0028 1.00175 10:15
450.0 B 41.01 0.0888430 0.9760906 0.0031505 0.9760248 0.9762662 1.0028 1.00178 10:15
450.0 B 41.49 0.0906325 0.9754533 0.0031490 0.9754075 0.9759206 1.0028 1.00180 10:15
450.0 B 42.00 0.0925395 0.9770379 0.0031563 0.9768260 0.9770071 1.0028 1.00182 10:15
450.0 B 42.50 0.0944185 0.9774917 0.0031246 0.9776978 0.9777883 1.0027 1.00184 10:15
450.0 B 43.00 0.0963070 0.9761720 0.0031603 0.9759069 0.9761082 1.0027 1.00186 10:15
450.0 B 43.50 0.0982040 0.9744243 0.0031574 0.9742431 0.9748066 1.0027 1.00188 10:15
450.0 B 44.00 0.1001060 0.9757656 0.0031584 0.9759939 0.9757222 1.0027 1.00191 10:15
450.0 B 44.51 0.1020550 0.9754633 0.0031649 0.9755173 0.9756380 1.0027 1.00193 10:15
450.0 B 45.00 0.1039395 0.9778906 0.0031741 0.9776708 0.9776808 1.0027 1.00195 10:15
450.0 B 45.50 0.1058640 0.9778814 0.0031345 0.9775666 0.9782309 1.0027 1.00197 10:15
450.0 B 46.01 0.1078325 0.9775656 0.0031388 0.9777579 0.9774962 1.0027 1.00199 10:15
450.0 B 46.50 0.1097330 0.9765913 0.0031302 0.9763352 0.9769391 1.0026 1.00202 10:15
450.0 B 47.00 0.1116775 0.9755116 0.0031296 0.9754595 0.9755300 1.0026 1.00204 10:15
450.0 B 47.51 0.1136625 0.9733282 0.0031381 0.9735634 0.9735231 1.0026 1.00206 10:15
450.0 B 48.00 0.1155815 0.9738608 0.0032126 0.9734426 0.9738251 1.0026 1.00208 10:15
450.0 B 48.50 0.1175435 0.9713476 0.0032084 0.9715964 0.9716870 1.0026 1.00210 10:15
450.0 C 73.01 0.2126850 0.9775062 0.0033312 0.9779587 0.9778175 1.0016 1.00261 12:15
450.0 C 75.49 0.2219443 0.9727591 0.0030560 0.9724877 0.9726390 1.0015 1.00270 12:15
450.0 C 77.98 0.2312830 0.9722937 0.0031599 0.9718027 0.9729529 1.0014 1.00279 12:15
450.0 C 80.49 0.2402590 0.9747577 0.0031701 0.9750371 0.9750471 1.0012 1.00287 12:15
450.0 C 83.02 0.2493100 0.9727992 0.0031983 0.9723486 0.9728834 1.0011 1.00297 12:15
450.0 C 85.51 0.2578380 0.9787913 0.0032211 0.9780521 0.9787081 1.0010 1.00305 12:15
450.0 C 88.01 0.2663250 0.9771287 0.0031637 0.9770084 0.9773516 1.0009 1.00314 12:15
450.0 C 90.50 0.2744395 0.9847589 0.0032034 0.9848177 0.9852215 1.0007 1.00323 12:15
450.0 C 93.00 0.2824680 0.9839832 0.0034561 0.9833302 0.9839360 1.0006 1.00332 12:15
450.0 C 95.49 0.2901080 0.9880469 0.0032304 0.9884528 0.9884528 1.0005 1.00341 12:15
450.0 C 98.01 0.2977150 0.9879955 0.0032437 0.9877630 0.9880660 1.0004 1.00350 12:15
450.0 C 100.50 0.3048795 0.9947495 0.0032734 0.9949813 0.9948601 1.0002 1.00359 12:15
450.0 C 103.00 0.3119310 0.9951568 0.0032414 0.9948576 0.9949687 1.0001 1.00368 12:15
450.0 C 105.54 0.3187320 1.0020160 0.0033229 1.0016537 1.0024417 1.0000 1.00377 12:15
450.0 C 108.04 0.3252860 1.0002054 0.0033602 0.9996413 1.0004698 0.9999 1.00386 12:15
450.0 C 110.53 0.3314550 1.0017825 0.0033279 1.0018337 1.0015508 0.9998 1.00395 12:15
450.0 C 113.06 0.3375790 1.0026671 0.0033497 1.0023976 1.0025088 0.9996 1.00404 12:15
450.0 C 115.56 0.3432950 1.0107561 0.0033826 1.0109446 1.0113589 0.9995 1.00413 12:15
450.0 C 117.94 0.3485705 1.0110044 0.0033389 1.0102766 1.0118632 0.9994 1.00421 12:15
450.0 C 120.49 0.3539260 1.0153226 0.0033654 1.0154806 1.0159152 0.9993 1.00430 12:15
450.0 C 123.08 0.3591510 1.0144795 0.0033625 1.0132166 1.0141364 0.9992 1.00440 12:15
450.0 C 125.41 0.3635820 1.0199807 0.0033876 1.0198871 1.0203925 0.9991 1.00448 12:15
450.0 C 128.02 0.3683755 1.0152312 0.0033816 1.0145190 1.0153682 0.9990 1.00457 12:15
450.0 C 130.55 0.3727285 1.0205434 0.0035151 1.0206855 1.0200891 0.9989 1.00466 12:15
450.0 C 132.95 0.3766515 1.0167453 0.0035123 1.0164897 1.0164897 0.9988 1.00475 12:15
585.0 A 25.51 0.0589899 0.9767948 0.0033583 0.9767383 0.9766881 1.0021 1.00068 18
585.0 A 28.01 0.0707285 0.9724952 0.0032193 0.9726473 0.9725569 1.0021 1.00075 18
585.0 A 30.50 0.0831297 0.9753489 0.0034287 0.9749675 0.9759522 1.0020 1.00081 18
585.0 A 33.01 0.0964060 0.9762611 0.0033285 0.9761230 0.9766356 1.0019 1.00088 18
585.0 A 33.01 0.0964004 0.9775378 0.0032219 0.9776608 0.9777412 1.0019 1.00088 19
585.0 A 35.51 0.1100000 0.9751316 0.0034176 0.9755396 0.9749565 1.0018 1.00095 19
585.0 A 38.00 0.1241360 0.9761076 0.0034249 0.9757035 0.9765080 1.0016 1.00101 19
585.0 A 40.51 0.1386790 0.9759666 0.0033190 0.9753307 0.9763567 1.0015 1.00108 19
585.0 A 42.99 0.1535070 0.9737226 0.0034885 0.9727075 0.9744783 1.0013 1.00115 19
585.0 A 45.51 0.1687620 0.9742571 0.0034083 0.9736819 0.9745978 1.0011 1.00121 19
585.0 A 48.01 0.1840480 0.9699669 0.0034036 0.9695370 0.9707550 1.0009 1.00128 19
585.0 A 50.49 0.1992290 0.9745944 0.0034288 0.9745584 0.9746591 1.0007 1.00135 19
585.0 A 53.01 0.2148410 0.9700182 0.0033790 0.9696963 0.9706027 1.0004 1.00141 19
585.0 A 55.50 0.2301130 0.9709053 0.0034471 0.9705033 0.9708257 1.0002 1.00148 19
585.0 A 58.00 0.2456230 0.9720814 0.0034765 0.9723383 0.9722778 0.9999 1.00155 19
585.0 A 60.51 0.2607960 0.9757041 0.0035141 0.9753024 0.9757861 0.9997 1.00161 19
585.0 A 63.00 0.2758860 0.9759889 0.0035359 0.9754355 0.9764838 0.9994 1.00168 19
585.0 A 65.49 0.2905080 0.9750323 0.0035583 0.9752904 0.9749174 0.9992 1.00175 19
585.0 A 68.01 0.3054410 0.9786777 0.0035771 0.9783976 0.9792747 0.9989 1.00181 19
585.0 A 70.50 0.3194880 0.9812112 0.0036704 0.9814959 0.9817682 0.9986 1.00188 19
585.0 A 73.01 0.3337955 0.9858916 0.0031439 0.9858762 0.9862797 0.9983 1.00195 19
585.0 A 75.50 0.3472940 0.9831168 0.0037684 0.9834422 0.9827865 0.9981 1.00201 19
585.0 A 78.00 0.3609020 0.9896679 0.0038428 0.9889339 0.9889238 0.9978 1.00208 19
585.0 A 80.51 0.3737880 0.9903536 0.0032979 0.9908481 0.9896877 0.9975 1.00215 19
585.0 A 82.99 0.3865600 0.9967407 0.0034915 0.9969101 0.9977073 0.9972 1.00221 19
585.0 A 85.49 0.3986780 0.9950934 0.0035043 0.9954120 0.9952405 0.9970 1.00228 19
585.0 A 88.01 0.4108480 1.0019375 0.0035502 1.0024351 1.0015872 0.9967 1.00235 19
585.0 A 90.50 0.4222070 1.0081842 0.0035905 1.0086924 1.0077334 0.9964 1.00241 19
585.0 B 16.00 0.0255430 0.9920375 0.0073758 0.9927620 0.9909670 1.0020 1.00069 16:18
585.0 B 16.51 0.0271665 0.9767237 0.0060103 0.9770854 0.9765739 1.0020 1.00072 16:18
585.0 B 17.01 0.0288015 0.9901842 0.0061153 0.9907935 0.9883562 1.0020 1.00074 16:18
585.0 B 17.50 0.0304405 0.9818981 0.0060507 0.9819169 0.9814957 1.0020 1.00076 16:18
585.0 B 18.00 0.0321583 0.9835341 0.0054443 0.9836599 0.9832186 1.0020 1.00078 16:18
585.0 B 18.51 0.0339534 0.9846978 0.0038025 0.9846709 0.9840288 1.0021 1.00080 16:18
585.0 B 18.99 0.0356780 0.9805662 0.0048606 0.9803270 0.9798254 1.0021 1.00082 16:18
585.0 B 19.50 0.0375540 0.9831198 0.0064690 0.9844079 0.9823310 1.0021 1.00084 16:18
585.0 B 19.99 0.0393896 0.9811273 0.0034708 0.9818068 0.9803720 1.0021 1.00087 16:18
585.0 B 20.49 0.0413050 0.9797485 0.0045184 0.9807105 0.9782118 1.0021 1.00089 16:18
585.0 B 21.00 0.0433010 0.9808455 0.0032101 0.9813829 0.9804496 1.0021 1.00091 16:18
585.0 B 21.00 0.0433030 0.9735822 0.0047943 0.9745290 0.9735355 1.0021 1.00091 16:19
585.0 B 21.50 0.0452930 0.9764804 0.0048290 0.9774763 0.9761716 1.0021 1.00093 16:19
585.0 B 22.00 0.0473220 0.9837437 0.0048829 0.9835056 0.9829836 1.0021 1.00095 16:19
585.0 B 22.50 0.0493880 0.9686277 0.0048355 0.9700259 0.9681389 1.0021 1.00097 16:19
585.0 B 23.01 0.0515320 0.9773534 0.0048618 0.9764766 0.9766974 1.0021 1.00100 16:19
585.0 B 23.51 0.0536700 0.9814079 0.0048937 0.9822760 0.9808705 1.0021 1.00102 16:19
585.0 B 23.99 0.0557443 0.9794792 0.0036074 0.9798466 0.9792241 1.0021 1.00104 16:19
585.0 B 24.50 0.0579960 0.9773975 0.0043307 0.9786992 0.9766109 1.0021 1.00106 16:19
585.0 B 24.99 0.0601855 0.9780946 0.0035655 0.9777022 0.9774713 1.0021 1.00108 16:19
585.0 B 25.50 0.0625010 0.9815819 0.0032484 0.9814475 0.9818692 1.0021 1.00110 16:19
585.0 B 26.00 0.0648030 0.9807911 0.0032224 0.9803502 0.9811235 1.0021 1.00113 16:19
585.0 B 26.51 0.0671860 0.9762219 0.0034248 0.9759386 0.9763704 1.0021 1.00115 16:19
585.0 B 27.00 0.0694970 0.9778321 0.0034364 0.9773245 0.9778869 1.0021 1.00117 16:19
585.0 B 27.49 0.0718400 0.9760757 0.0033927 0.9761563 0.9764576 1.0021 1.00119 16:19
585.0 B 28.00 0.0743090 0.9746732 0.0034422 0.9744052 0.9748974 1.0021 1.00121 16:19
585.0 B 28.50 0.0767610 0.9714102 0.0034430 0.9718537 0.9714419 1.0020 1.00124 16:19
585.0 B 29.01 0.0792900 0.9751088 0.0034729 0.9747433 0.9756675 1.0020 1.00126 16:19
585.0 B 29.51 0.0817960 0.9765508 0.0034800 0.9764880 0.9767995 1.0020 1.00128 16:19
585.0 B 29.99 0.0842220 0.9746776 0.0034872 0.9746293 0.9746896 1.0020 1.00130 16:19
585.0 B 30.50 0.0868330 0.9709999 0.0034684 0.9707473 0.9709784 1.0020 1.00132 16:19
585.0 B 31.00 0.0894140 0.9730174 0.0035227 0.9722847 0.9726364 1.0020 1.00134 16:19
585.0 B 31.49 0.0919630 0.9723910 0.0035566 0.9721604 0.9723312 1.0019 1.00136 16:19
585.0 B 32.00 0.0946480 0.9697270 0.0035705 0.9697345 0.9700159 1.0019 1.00139 16:19
585.0 B 32.51 0.0973910 0.9752852 0.0036215 0.9747495 0.9750912 1.0019 1.00141 16:19
585.0 B 32.99 0.0999930 0.9742755 0.0036496 0.9736705 0.9743339 1.0019 1.00143 16:19
585.0 B 33.49 0.1027090 0.9720818 0.0034504 0.9725046 0.9720423 1.0019 1.00145 16:19
585.0 B 33.99 0.1054280 0.9736435 0.0034952 0.9736970 0.9744509 1.0018 1.00147 16:19
585.0 B 34.51 0.1082180 0.9727335 0.0035407 0.9725008 0.9728326 1.0018 1.00150 16:19
585.0 B 35.00 0.1109788 0.9721592 0.0029744 0.9722558 0.9723161 1.0018 1.00152 16:19
585.0 B 31.49 0.0919630 0.9690749 0.0035974 0.9687136 0.9693466 1.0019 1.00136 16:20
585.0 B 35.00 0.1109650 0.9699524 0.0034340 0.9696822 0.9705367 1.0018 1.00152 16:20
585.0 B 35.50 0.1137450 0.9722321 0.0031758 0.9720710 0.9729457 1.0017 1.00154 16:20
585.0 B 36.50 0.1193930 0.9700729 0.0031250 0.9697143 0.9703075 1.0017 1.00158 16:20
585.0 B 37.50 0.1250730 0.9740067 0.0031338 0.9737426 0.9743661 1.0016 1.00162 16:20
585.0 B 38.50 0.1308100 0.9723455 0.0031336 0.9722303 0.9724616 1.0016 1.00167 16:20
585.0 B 39.51 0.1366620 0.9713857 0.0031362 0.9713111 0.9714519 1.0015 1.00171 16:20
585.0 B 40.50 0.1424570 0.9738015 0.0031382 0.9734396 0.9750390 1.0014 1.00175 16:20
585.0 B 41.50 0.1483540 0.9694400 0.0031217 0.9692206 0.9695929 1.0014 1.00180 16:20
585.0 B 42.00 0.1513210 0.9707284 0.0032558 0.9704379 0.9711924 1.0013 1.00182 16:20
585.0 B 42.50 0.1542980 0.9715187 0.0032750 0.9711984 0.9720234 1.0013 1.00184 16:20
585.0 B 43.00 0.1572800 0.9718100 0.0032446 0.9713896 0.9719429 1.0012 1.00186 16:20
585.0 B 43.50 0.1602740 0.9716276 0.0032448 0.9713754 0.9722911 1.0012 1.00188 16:20
585.0 B 44.01 0.1633330 0.9727484 0.0032545 0.9718785 0.9727640 1.0012 1.00191 16:20
585.0 B 44.51 0.1663460 0.9711091 0.0032564 0.9714418 0.9715625 1.0011 1.00193 16:20
585.0 B 45.00 0.1693040 0.9672428 0.0032498 0.9668832 0.9672354 1.0011 1.00195 16:20
585.0 B 45.50 0.1723310 0.9727545 0.0032769 0.9725850 0.9732592 1.0010 1.00197 16:20
585.0 B 46.01 0.1754150 0.9723488 0.0033006 0.9719811 0.9725246 1.0010 1.00199 16:20
585.0 B 46.51 0.1784560 0.9719793 0.0032853 0.9719771 0.9721180 1.0010 1.00202 16:20
585.0 B 47.01 0.1814970 0.9672220 0.0032746 0.9669949 0.9676692 1.0009 1.00204 16:20
585.0 C 73.01 0.3340240 0.9886354 0.0031525 0.9885793 0.9886297 0.9983 1.00261 17:20
585.0 C 77.98 0.3610000 0.9940495 0.0032418 0.9943920 0.9946442 0.9978 1.00279 17:20
585.0 C 83.02 0.3869730 0.9942429 0.0032646 0.9941451 0.9943369 0.9972 1.00297 17:20
585.0 C 93.00 0.4337730 1.0113051 0.0033768 1.0115081 1.0111144 0.9961 1.00332 17:20
585.0 C 98.01 0.4549290 1.0197208 0.0034455 1.0197970 1.0194234 0.9956 1.00350 17:20
585.0 C 103.00 0.4745290 1.0253464 0.0034891 1.0252515 1.0258172 0.9951 1.00368 17:20
585.0 C 108.04 0.4927065 1.0315147 0.0034928 1.0309000 1.0315567 0.9946 1.00386 17:20
585.0 C 110.51 0.5009290 1.0366833 0.0037493 1.0369012 1.0367396 0.9943 1.00395 17:20
585.0 C 112.92 0.5088660 1.0373814 0.0037981 1.0370240 1.0370038 0.9941 1.00403 17:20
585.0 C 115.56 0.5169760 1.0464384 0.0037664 1.0461100 1.0461504 0.9939 1.00413 17:20
585.0 C 117.94 0.5240630 1.0435371 0.0037736 1.0425754 1.0436870 0.9937 1.00421 17:20
585.0 C 120.49 0.5311680 1.0500406 0.0038130 1.0499556 1.0500263 0.9934 1.00430 17:20
585.0 C 123.08 0.5381580 1.0462104 0.0038297 1.0461554 1.0466304 0.9932 1.00440 17:20
585.0 C 125.47 0.5441910 1.0531551 0.0038643 1.0534457 1.0533142 0.9930 1.00448 17:20
585.0 C 128.02 0.5503850 1.0594828 0.0039111 1.0590795 1.0595951 0.9928 1.00457 17:20
585.0 C 130.55 0.5561220 1.0655775 0.0039842 1.0653572 1.0657110 0.9926 1.00466 17:20
585.0 C 132.95 0.5613120 1.0631131 0.0039684 1.0626419 1.0630564 0.9925 1.00475 17:20
585.0 C 135.53 0.5664780 1.0605948 0.0039727 1.0607109 1.0607816 0.9923 1.00484 17:20
720.0 A 38.00 0.1835320 0.9646266 0.0031997 0.9641089 0.9652050 1.0005 1.00125 25
720.0 A 40.50 0.2044540 0.9607026 0.0030995 0.9602925 0.9613487 1.0002 1.00133 25
720.0 A 43.00 0.2257622 0.9652100 0.0030940 0.9652624 0.9649908 0.9999 1.00141 25
720.0 A 45.51 0.2470440 0.9687574 0.0034748 0.9688613 0.9687204 0.9995 1.00150 25
720.0 A 48.00 0.2685660 0.9733775 0.0034327 0.9734929 0.9732312 0.9992 1.00158 25
720.0 A 50.50 0.2900500 0.9769010 0.0034599 0.9772770 0.9770656 0.9989 1.00166 25
720.0 A 53.01 0.3120240 0.9788413 0.0034857 0.9793947 0.9785185 0.9985 1.00174 25
720.0 A 55.50 0.3331570 0.9828942 0.0035176 0.9825708 0.9832860 0.9981 1.00182 25
720.0 A 58.00 0.3542690 0.9825657 0.0035633 0.9833200 0.9825140 0.9977 1.00191 25
720.0 A 60.50 0.3749090 0.9813336 0.0035847 0.9815804 0.9809053 0.9973 1.00199 25
720.0 A 63.00 0.3954090 0.9939348 0.0035217 0.9936886 0.9946260 0.9969 1.00207 25
720.0 A 65.51 0.4154250 0.9954105 0.0034484 0.9957427 0.9958637 0.9965 1.00215 25
720.0 A 68.01 0.4351040 1.0058807 0.0036075 1.0060324 1.0063046 0.9961 1.00223 25
720.0 A 70.49 0.4540100 1.0055769 0.0036602 1.0055462 1.0058387 0.9957 1.00232 25
720.0 A 73.01 0.4729090 1.0123620 0.0033713 1.0126344 1.0127453 0.9953 1.00240 25
720.0 A 75.50 0.4908095 1.0159904 0.0038329 1.0159223 1.0173748 0.9949 1.00248 25
720.0 A 78.00 0.5084610 1.0197175 0.0036386 1.0201291 1.0203914 0.9945 1.00256 25
720.0 A 80.50 0.5253580 1.0221205 0.0037083 1.0215015 1.0230755 0.9941 1.00265 25
720.0 A 83.00 0.5418910 1.0294028 0.0037935 1.0295444 1.0301095 0.9937 1.00273 25
720.0 A 88.01 0.5731690 1.0393683 0.0041281 1.0392379 1.0389956 0.9929 1.00289 25
720.0 A 85.51 0.5577850 1.0309148 0.0040623 1.0307476 1.0317569 0.9933 1.00281 25
720.0 A 90.50 0.5878440 1.0381085 0.0039131 1.0370291 1.0392298 0.9925 1.00297 25
720.0 A 93.01 0.6021810 1.0490033 0.0040068 1.0490754 1.0499133 0.9922 1.00306 25
720.0 A 95.50 0.6157280 1.0448194 0.0040675 1.0438606 1.0456681 0.9918 1.00314 25
720.0 A 97.99 0.6288350 1.0572298 0.0039379 1.0560221 1.0587287 0.9914 1.00322 25
720.0 A 100.50 0.6414395 1.0535853 0.0040650 1.0524806 1.0545612 0.9911 1.00330 25
720.0 A 103.00 0.6535545 1.0661627 0.0040782 1.0656959 1.0677363 0.9907 1.00338 25
720.0 A 105.51 0.6650763 1.0640991 0.0037886 1.0629223 1.0655691 0.9903 1.00347 25
720.0 A 108.00 0.6761070 1.0664043 0.0039979 1.0664828 1.0677052 0.9900 1.00355 25
720.0 B 22.00 0.0711310 0.9741122 0.0038293 0.9744020 0.9736693 1.0016 1.00095 21:25
720.0 B 22.50 0.0741950 0.9719335 0.0037407 0.9721336 0.9714612 1.0016 1.00097 21:25
720.0 B 23.00 0.0773145 0.9676939 0.0032977 0.9676230 0.9681149 1.0016 1.00100 21:25
720.0 B 23.51 0.0805450 0.9729626 0.0034714 0.9725683 0.9730602 1.0016 1.00102 21:25
720.0 B 24.00 0.0836997 0.9701173 0.0032018 0.9702593 0.9700083 1.0016 1.00104 21:25
720.0 B 24.50 0.0869600 0.9748080 0.0038307 0.9740808 0.9753258 1.0015 1.00106 21:25
720.0 B 25.01 0.0903350 0.9736854 0.0032166 0.9735051 0.9736055 1.0015 1.00108 21:25
720.0 B 25.50 0.0936160 0.9693587 0.0034028 0.9695489 0.9698401 1.0015 1.00110 21:25
720.0 B 26.00 0.0970150 0.9758948 0.0034306 0.9762230 0.9760221 1.0015 1.00113 21:25
720.0 B 26.51 0.1005170 0.9736967 0.0034289 0.9734479 0.9738998 1.0014 1.00115 21:25
720.0 B 27.00 0.1039310 0.9743529 0.0034336 0.9737291 0.9748238 1.0014 1.00117 21:25
720.0 B 27.50 0.1074490 0.9666961 0.0034307 0.9671669 0.9666848 1.0014 1.00119 21:25
720.0 B 28.00 0.1110120 0.9662562 0.0034356 0.9664596 0.9657665 1.0013 1.00121 21:25
720.0 B 28.50 0.1146070 0.9718832 0.0033502 0.9714821 0.9725368 1.0013 1.00124 21:25
720.0 B 29.00 0.1182395 0.9709269 0.0032697 0.9711770 0.9712372 1.0013 1.00126 21:25
720.0 B 29.51 0.1219330 0.9746289 0.0033756 0.9741873 0.9753728 1.0012 1.00128 21:25
720.0 B 29.99 0.1255400 0.9700041 0.0033780 0.9695857 0.9701785 1.0012 1.00130 21:25
720.0 B 30.50 0.1293540 0.9710722 0.0034004 0.9708579 0.9709483 1.0011 1.00132 21:25
720.0 B 31.00 0.1331265 0.9699236 0.0033924 0.9699636 0.9701846 1.0011 1.00134 21:25
720.0 B 31.51 0.1369420 0.9718919 0.0033121 0.9720699 0.9726327 1.0011 1.00137 21:25
720.0 B 32.01 0.1407790 0.9702006 0.0033310 0.9699154 0.9704883 1.0010 1.00139 21:25
720.0 B 32.51 0.1446450 0.9722552 0.0033618 0.9718350 0.9726189 1.0010 1.00141 21:25
720.0 B 33.50 0.1523750 0.9693430 0.0035424 0.9693586 0.9696300 1.0009 1.00145 21:25
720.0 B 33.01 0.1485370 0.9702324 0.0035201 0.9696803 0.9705447 1.0009 1.00143 21:25
720.0 B 34.01 0.1563975 0.9712030 0.0029620 0.9707618 0.9717469 1.0008 1.00147 21:25
720.0 B 30.50 0.1293540 0.9676110 0.0034783 0.9678736 0.9670296 1.0011 1.00132 21:26
720.0 B 34.01 0.1563965 0.9713724 0.0032924 0.9709327 0.9716464 1.0008 1.00147 21:26
720.0 B 34.51 0.1603680 0.9722852 0.0034356 0.9721490 0.9721490 1.0008 1.00150 21:26
720.0 B 35.00 0.1642830 0.9716153 0.0034234 0.9709388 0.9715219 1.0007 1.00152 21:26
720.0 B 35.50 0.1682900 0.9667647 0.0034025 0.9665011 0.9670239 1.0007 1.00154 21:26
720.0 B 36.00 0.1723240 0.9626418 0.0032351 0.9626705 0.9625096 1.0006 1.00156 21:26
720.0 B 36.50 0.1763910 0.9708993 0.0032732 0.9709007 0.9708605 1.0006 1.00158 21:26
720.0 B 37.00 0.1804730 0.9728233 0.0032769 0.9728715 0.9733039 1.0005 1.00160 21:26
720.0 B 37.50 0.1845700 0.9755581 0.0034609 0.9747884 0.9759046 1.0005 1.00162 21:26
720.0 B 38.01 0.1887650 0.9732402 0.0034638 0.9732599 0.9733806 1.0004 1.00165 21:26
720.0 B 38.50 0.1928180 0.9742939 0.0034836 0.9739199 0.9748753 1.0003 1.00167 21:26
720.0 B 39.00 0.1969870 0.9686258 0.0034584 0.9684690 0.9684790 1.0003 1.00169 21:26
720.0 B 39.49 0.2010670 0.9644837 0.0034577 0.9641196 0.9644516 1.0002 1.00171 21:26
720.0 B 40.00 0.2053198 0.9659663 0.0031099 0.9657289 0.9661111 1.0002 1.00173 21:26
720.0 B 40.50 0.2095208 0.9662932 0.0032110 0.9658652 0.9675450 1.0001 1.00175 21:26
720.0 B 41.50 0.2179393 0.9670638 0.0032172 0.9664139 0.9681643 1.0000 1.00180 21:26
720.0 B 42.50 0.2263850 0.9614584 0.0030929 0.9612380 0.9620630 0.9999 1.00184 21:26
720.0 B 43.50 0.2348887 0.9656638 0.0031927 0.9655093 0.9666966 0.9997 1.00188 21:26
720.0 B 44.51 0.2434940 0.9616234 0.0034199 0.9612882 0.9625360 0.9996 1.00193 21:26
720.0 B 39.49 0.2011110 0.9660491 0.0030798 0.9654071 0.9667146 1.0002 1.00171 23:26
720.0 B 40.00 0.2052395 0.9647248 0.0031906 0.9646527 0.9647131 1.0002 1.00173 23:26
720.0 B 40.50 0.2094290 0.9693155 0.0033018 0.9681184 0.9698787 1.0001 1.00175 23:26
720.0 B 41.01 0.2137240 0.9695154 0.0030967 0.9689533 0.9701805 1.0000 1.00178 23:26
720.0 B 41.50 0.2178400 0.9664837 0.0030935 0.9663938 0.9670779 1.0000 1.00180 23:26
720.0 B 42.00 0.2221917 0.9663271 0.0030915 0.9661121 0.9667761 0.9999 1.00182 23:26
720.0 B 42.50 0.2264245 0.9704908 0.0031500 0.9703734 0.9709368 0.9999 1.00184 23:26
720.0 B 43.00 0.2306683 0.9709123 0.0031139 0.9711883 0.9710676 0.9998 1.00186 23:26
720.0 B 43.50 0.2347855 0.9652795 0.0031056 0.9656099 0.9655898 0.9997 1.00188 23:26
720.0 B 43.98 0.2390083 0.9663315 0.0030940 0.9663042 0.9665758 0.9997 1.00191 23:26
720.0 B 44.49 0.2433460 0.9636808 0.0030700 0.9639951 0.9636429 0.9996 1.00193 23:26
720.0 B 45.00 0.2476930 0.9687952 0.0032652 0.9678090 0.9687449 0.9995 1.00195 23:26
720.0 B 45.50 0.2519655 0.9676908 0.0030942 0.9673215 0.9677945 0.9995 1.00197 23:26
720.0 C 73.01 0.4728750 1.0132673 0.0033744 1.0136127 1.0134413 0.9953 1.00574 22:26
720.0 C 75.49 0.4907600 1.0159889 0.0036603 1.0164872 1.0158719 0.9949 1.00593 22:26
720.0 C 77.98 0.5082920 1.0186031 0.0037132 1.0186561 1.0190798 0.9945 1.00613 22:26
720.0 C 80.49 0.5253210 1.0191966 0.0037197 1.0187368 1.0192716 0.9941 1.00632 22:26
720.0 C 83.02 0.5420280 1.0351138 0.0038171 1.0353568 1.0356595 0.9937 1.00652 22:26
720.0 C 85.51 0.5578610 1.0314150 0.0036100 1.0315147 1.0321304 0.9933 1.00672 22:26
720.0 C 88.01 0.5732110 1.0346324 0.0036570 1.0348470 1.0349479 0.9929 1.00692 22:26
720.0 C 90.50 0.5879015 1.0423309 0.0037075 1.0422785 1.0433485 0.9925 1.00711 22:26
720.0 C 93.00 0.6021570 1.0463912 0.0040435 1.0459658 1.0476013 0.9922 1.00731 22:26
720.0 C 95.48 0.6156630 1.0452371 0.0041082 1.0445977 1.0466173 0.9918 1.00750 22:26
720.0 C 98.01 0.6289860 1.0602180 0.0042380 1.0599910 1.0615564 0.9914 1.00770 22:26
720.0 C 100.50 0.6415080 1.0491031 0.0042682 1.0487335 1.0503697 0.9911 1.00790 22:26
720.0 C 103.00 0.6535620 1.0581081 0.0043825 1.0567565 1.0592212 0.9907 1.00809 22:26
720.0 C 105.54 0.6652482 1.0623240 0.0036816 1.0613161 1.0636497 0.9903 1.00829 22:26
720.0 C 108.04 0.6763000 1.0693524 0.0039518 1.0682104 1.0719485 0.9900 1.00849 22:26
720.0 C 113.06 0.6969180 1.0790413 0.0040944 1.0762983 1.0820980 0.9894 1.00888 22:26
720.0 C 117.94 0.7151478 1.0796897 0.0038773 1.0779363 1.0813521 0.9888 1.00927 22:26
720.0 C 123.08 0.7324783 1.0923824 0.0042034 1.0899490 1.0943556 0.9882 1.00967 22:26
720.0 C 128.02 0.7473760 1.0933326 0.0049234 1.0916709 1.0950776 0.9876 1.01006 22:26
720.0 C 103.00 0.6536140 1.0586634 0.0035405 1.0578373 1.0601909 0.9907 1.00809 24:26
720.0 C 105.54 0.6651875 1.0626382 0.0037926 1.0612454 1.0642255 0.9903 1.00829 24:26
720.0 C 108.04 0.6763630 1.0704952 0.0036492 1.0688671 1.0719586 0.9900 1.00849 24:26
720.0 C 110.53 0.6866935 1.0711507 0.0036198 1.0697157 1.0733629 0.9897 1.00868 24:26
720.0 C 113.06 0.6969720 1.0725670 0.0036527 1.0712968 1.0741360 0.9893 1.00888 24:26
720.0 C 115.56 0.7064030 1.0809520 0.0036830 1.0790119 1.0827710 0.9890 1.00908 24:26
720.0 C 117.94 0.7151715 1.0819843 0.0038037 1.0803819 1.0838685 0.9888 1.00927 24:26
720.0 C 120.49 0.7238633 1.0921441 0.0037581 1.0909698 1.0947700 0.9885 1.00947 24:26
720.0 C 123.08 0.7324570 1.0916941 0.0038177 1.0908485 1.0931832 0.9882 1.00967 24:26
720.0 C 125.59 0.7401587 1.0972509 0.0038053 1.0957780 1.0998616 0.9879 1.00987 24:26
720.0 C 128.02 0.7473605 1.0963493 0.0037696 1.0953101 1.0976150 0.9876 1.01006 24:26
720.0 C 130.65 0.7545720 1.1084809 0.0042663 1.1063694 1.1117171 0.9874 1.01027 24:26
720.0 C 132.84 0.7602995 1.1015972 0.0038208 1.0995434 1.1032032 0.9872 1.01044 24:26
855.0 A 43.00 0.3068808 0.9736281 0.0034505 0.9735929 0.9742972 0.9985 1.00141 29:30
855.0 A 45.51 0.3353810 0.9717089 0.0034596 0.9718503 0.9722428 0.9981 1.00150 29:30
855.0 A 48.00 0.3638638 0.9799762 0.0034980 0.9800560 0.9803378 0.9976 1.00158 29:30
855.0 A 50.50 0.3916478 0.9835059 0.0035050 0.9838219 0.9838219 0.9972 1.00166 29:30
855.0 A 53.01 0.4200934 0.9912913 0.0036116 0.9917921 0.9912482 0.9967 1.00174 29:30
855.0 A 55.50 0.4471102 0.9965778 0.0035876 0.9969147 0.9968946 0.9962 1.00182 29:30
855.0 A 58.00 0.4748240 0.9999866 0.0036985 1.0004475 0.9997926 0.9957 1.00191 29:30
855.0 A 60.50 0.5011400 1.0073524 0.0036418 1.0078512 1.0074582 0.9952 1.00199 29:30
855.0 A 63.00 0.5274490 1.0089481 0.0036678 1.0092304 1.0095933 0.9947 1.00207 29
855.0 A 65.49 0.5523530 1.0182250 0.0037257 1.0178683 1.0192493 0.9942 1.00215 29
855.0 A 68.00 0.5774870 1.0301272 0.0037952 1.0301485 1.0307837 0.9937 1.00223 29
855.0 A 70.50 0.6011030 1.0234287 0.0038004 1.0234151 1.0245848 0.9932 1.00232 29
855.0 A 73.01 0.6248930 1.0335935 0.0038836 1.0336637 1.0342991 0.9927 1.00240 29
855.0 A 75.50 0.6468010 1.0380392 0.0044521 1.0378010 1.0394149 0.9922 1.00248 29
855.0 A 78.00 0.6689750 1.0421253 0.0040191 1.0420928 1.0429504 0.9917 1.00256 29
855.0 A 80.50 0.6894590 1.0339820 0.0068290 1.0339727 1.0350221 0.9912 1.00265 29
855.0 A 83.01 0.7101040 1.0541955 0.0038491 1.0538435 1.0547315 0.9907 1.00273 29
855.0 A 85.49 0.7289770 1.0615129 0.0039116 1.0614001 1.0625507 0.9902 1.00281 29
855.0 A 88.01 0.7481790 1.0673896 0.0043160 1.0680159 1.0684802 0.9897 1.00289 29
855.0 A 90.50 0.7656390 1.0636958 0.0041173 1.0635486 1.0648610 0.9892 1.00297 29
855.0 A 85.51 0.7295100 1.0586937 0.0040298 1.0588768 1.0595934 0.9902 1.00281 29
855.0 B 20.50 0.0867490 0.9521937 0.0055039 0.9518900 0.9528132 1.0013 1.00089 27:29
855.0 B 21.00 0.0907760 0.9673311 0.0055651 0.9668622 0.9678657 1.0012 1.00091 27:29
855.0 B 21.50 0.0948800 0.9666016 0.0055169 0.9665672 0.9671492 1.0012 1.00093 27:29
855.0 B 22.00 0.0990460 0.9703797 0.0056618 0.9702266 0.9707987 1.0012 1.00095 27:29
855.0 B 22.50 0.1032810 0.9572282 0.0047837 0.9570079 0.9576603 1.0011 1.00097 27:29
855.0 B 23.00 0.1075880 0.9548519 0.0055648 0.9546740 0.9549250 1.0011 1.00100 27:29
855.0 B 23.51 0.1120430 0.9625239 0.0056027 0.9630112 0.9626397 1.0011 1.00102 27:29
855.0 B 23.99 0.1162750 0.9574992 0.0055943 0.9569777 0.9581523 1.0010 1.00104 27:29
855.0 B 24.50 0.1208660 0.9533894 0.0047685 0.9536594 0.9539104 1.0010 1.00106 27:29
855.0 B 25.01 0.1255170 0.9601213 0.0056153 0.9602309 0.9604417 1.0009 1.00108 27:29
855.0 B 25.50 0.1300190 0.9624569 0.0056392 0.9623194 0.9628315 1.0009 1.00110 27:29
855.0 B 26.01 0.1347770 0.9672403 0.0056860 0.9670245 0.9674864 1.0008 1.00113 27:29
855.0 B 26.51 0.1394995 0.9621347 0.0048286 0.9621596 0.9625211 1.0008 1.00115 27:29
855.0 B 26.99 0.1440520 0.9555601 0.0055432 0.9557120 0.9561338 1.0007 1.00117 27:29
855.0 B 27.50 0.1489790 0.9571315 0.0055765 0.9568919 0.9575548 1.0007 1.00119 27:29
855.0 B 28.00 0.1538450 0.9650308 0.0056775 0.9648122 0.9653848 1.0006 1.00121 27:29
855.0 B 28.50 0.1587585 0.9630825 0.0048222 0.9625420 0.9633356 1.0006 1.00124 27:29
855.0 B 29.00 0.1637160 0.9605651 0.0076363 0.9604679 0.9612314 1.0005 1.00126 27:29
855.0 B 29.50 0.1687230 0.9641363 0.0056855 0.9637786 0.9646326 1.0004 1.00128 27:29
855.0 B 30.01 0.1738790 0.9708458 0.0057422 0.9702790 0.9712133 1.0004 1.00130 27:29
855.0 B 30.50 0.1788625 0.9687665 0.0048865 0.9690291 0.9691899 1.0003 1.00132 27:29
855.0 B 31.00 0.1839800 0.9748489 0.0057829 0.9743948 0.9746861 1.0003 1.00134 27:29
855.0 B 31.51 0.1892550 0.9667922 0.0057588 0.9668042 0.9670957 1.0002 1.00137 27:29
855.0 B 32.00 0.1943480 0.9668608 0.0057857 0.9666291 0.9671617 1.0001 1.00139 27:29
855.0 B 32.50 0.1997365 0.9638492 0.0042175 0.9639256 0.9644181 1.0001 1.00141 27:29
855.0 B 33.01 0.2051140 0.9677125 0.0043006 0.9675796 0.9678711 1.0000 1.00143 27:29
855.0 B 33.50 0.2103040 0.9623940 0.0042730 0.9624134 0.9627752 0.9999 1.00145 27:29
855.0 B 34.00 0.2156320 0.9643356 0.0042836 0.9640371 0.9644995 0.9999 1.00147 27:29
855.0 B 34.50 0.2209980 0.9716823 0.0043272 0.9714856 0.9721390 0.9998 1.00150 27:29
855.0 B 35.00 0.2263690 0.9656317 0.0043042 0.9649875 0.9658018 0.9997 1.00152 27:29
855.0 B 35.50 0.2317830 0.9679737 0.0043226 0.9679589 0.9680896 0.9996 1.00154 27:29
855.0 B 36.00 0.2372160 0.9617320 0.0046202 0.9617857 0.9617958 0.9996 1.00156 27:29
855.0 B 36.50 0.2426660 0.9636594 0.0043294 0.9634902 0.9640332 0.9995 1.00158 27:29
855.0 B 37.00 0.2481410 0.9544142 0.0066652 0.9537871 0.9551848 0.9994 1.00160 27:29
855.0 B 37.50 0.2536400 0.9699522 0.0042114 0.9700621 0.9700319 0.9993 1.00162 27:29
855.0 B 38.01 0.2591540 0.9716555 0.0042280 0.9713191 0.9719325 0.9993 1.00165 27:29
855.0 B 38.51 0.2646890 0.9726046 0.0044032 0.9725622 0.9732360 0.9992 1.00167 27:29
855.0 B 39.00 0.2702210 0.9697837 0.0043090 0.9696356 0.9697563 0.9991 1.00169 27:29
855.0 B 39.51 0.2757950 0.9716913 0.0043995 0.9719649 0.9717637 0.9990 1.00171 27:29
855.0 B 40.00 0.2814390 0.9684114 0.0043911 0.9683641 0.9687162 0.9989 1.00173 27:29
855.0 B 42.00 0.3038120 0.9726565 0.0044833 0.9721682 0.9731340 0.9986 1.00182 27:29
855.0 B 42.50 0.3094260 0.9763956 0.0042225 0.9761082 0.9770438 0.9985 1.00184 27:29
855.0 B 43.00 0.3150455 0.9757838 0.0042324 0.9757560 0.9763798 0.9984 1.00186 27:29
855.0 B 43.50 0.3206585 0.9808668 0.0042658 0.9804815 0.9812965 0.9983 1.00188 27:29
855.0 B 44.00 0.3262800 0.9715991 0.0044097 0.9715465 0.9717880 0.9982 1.00191 27:29
855.0 B 44.00 0.3262800 0.9685871 0.0044531 0.9690410 0.9686285 0.9982 1.00191 27:31
855.0 B 44.51 0.3320170 0.9784274 0.0046495 0.9790393 0.9791098 0.9982 1.00193 27:31
855.0 B 45.00 0.3375360 0.9735535 0.0044651 0.9735852 0.9735449 0.9981 1.00195 27:31
855.0 B 45.50 0.3431600 0.9777179 0.0044908 0.9780698 0.9777478 0.9980 1.00197 27:31
855.0 B 46.01 0.3488870 0.9771807 0.0045073 0.9774761 0.9775163 0.9979 1.00199 27:31
855.0 B 46.50 0.3544140 0.9824906 0.0044931 0.9829378 0.9821528 0.9978 1.00202 27:31
855.0 B 47.00 0.3600110 0.9752492 0.0044715 0.9757313 0.9757011 0.9977 1.00204 27:31
855.0 B 47.51 0.3657440 0.9842941 0.0045262 0.9844447 0.9844246 0.9976 1.00206 27:31
855.0 B 48.00 0.3712285 0.9787302 0.0043698 0.9790796 0.9789487 0.9975 1.00208 27:31
855.0 B 48.50 0.3768235 0.9791302 0.0043420 0.9792372 0.9790057 0.9974 1.00210 27:31
855.0 B 49.01 0.3825275 0.9812781 0.0043903 0.9811097 0.9811198 0.9973 1.00212 27:31
855.0 B 49.50 0.3879935 0.9799247 0.0044839 0.9802910 0.9799084 0.9972 1.00215 27:31
855.0 B 50.00 0.3935690 0.9842143 0.0044396 0.9844390 0.9853451 0.9972 1.00217 27:31
855.0 B 50.50 0.3991370 0.9913651 0.0047560 0.9914441 0.9915649 0.9971 1.00219 27:31
855.0 B 51.00 0.4046805 0.9878408 0.0044795 0.9883428 0.9882522 0.9970 1.00221 27:31
855.0 B 51.50 0.4102270 0.9953111 0.0055799 0.9960154 0.9953106 0.9969 1.00223 27:31
855.0 B 52.00 0.4157510 0.9892354 0.0046087 0.9892063 0.9897400 0.9968 1.00225 27:31
855.0 B 52.49 0.4211560 0.9883992 0.0045345 0.9882899 0.9886021 0.9967 1.00227 27:31
855.0 B 53.01 0.4268650 0.9864781 0.0049117 0.9868271 0.9870486 0.9966 1.00230 27:31
855.0 B 53.50 0.4322497 0.9922406 0.0043832 0.9928596 0.9922654 0.9965 1.00232 27:31
855.0 B 54.01 0.4378200 0.9865411 0.0052167 0.9881236 0.9876402 0.9964 1.00234 27:31
855.0 C 85.51 0.7300350 1.0569960 0.0040027 1.0567169 1.0585337 0.9902 1.00672 28:31
855.0 C 88.01 0.7486480 1.0671521 0.0043313 1.0680461 1.0681168 0.9897 1.00692 28:31
855.0 C 90.50 0.7661400 1.0682871 0.0041323 1.0680106 1.0691816 0.9892 1.00711 28:31
855.0 C 93.00 0.7835910 1.0765501 0.0042255 1.0751432 1.0766475 0.9887 1.00731 28:31
855.0 C 95.49 0.7995870 1.0817993 0.0043072 1.0832529 1.0812030 0.9883 1.00750 28:31
855.0 C 98.01 0.8156970 1.0892571 0.0044071 1.0883692 1.0894599 0.9878 1.00770 28:31
855.0 C 100.50 0.8303410 1.0966718 0.0044912 1.0967388 1.0980821 0.9874 1.00790 28:31
855.0 C 103.00 0.8449350 1.0932742 0.0045645 1.0939787 1.0888070 0.9870 1.00809 28:31
855.0 C 105.54 0.8585740 1.1047646 0.0043662 1.1060781 1.1035728 0.9865 1.00829 28:31
855.0 C 108.04 0.8717925 1.1140555 0.0044366 1.1132900 1.1117947 0.9861 1.00849 28:31
855.0 C 110.51 0.8838200 1.1218007 0.0045173 1.1234031 1.1190891 0.9857 1.00868 28:31
855.0 C 113.06 0.8960410 1.1198785 0.0071120 1.1182501 1.1159262 0.9853 1.00888 28:31
855.0 C 115.56 0.9070350 1.1250331 0.0044729 1.1293449 1.1197047 0.9850 1.00908 28:31
855.0 C 117.95 0.9173520 1.1307637 0.0054252 1.1298205 1.1228979 0.9846 1.00927 28:31
855.0 C 120.49 0.9274555 1.1300081 0.0045761 1.1321356 1.1264049 0.9843 1.00947 28:31
855.0 C 123.08 0.9374440 1.1473940 0.0067256 1.1492569 1.1440821 0.9839 1.00967 28:31
855.0 C 125.47 0.9459490 1.1429483 0.0049041 1.1455599 1.1380193 0.9836 1.00986 28:31
855.0 C 128.02 0.9547250 1.1453476 0.0047733 1.1492619 1.1369997 0.9833 1.01006 28:31
855.0 C 130.55 0.9627430 1.1515374 0.0058788 1.1560248 1.1404873 0.9830 1.01026 28:31
855.0 C 132.95 0.9700497 1.1520329 0.0044484 1.1532174 1.1447047 0.9827 1.01045 28:31
855.0 C 135.52 0.9772380 1.1651035 0.0062301 1.1670681 1.1611638 0.9824 1.01065 28:31

